Versatile Diffusion: Text, Images and Variations All in One Diffusion Model

Recent advances in diffusion models have set an impressive milestone in many generation tasks, and trending works such as DALL-E2, Imagen, and Stable Diffusion have attracted great interest. Despite the rapid landscape changes, recent new approaches focus on extensions and performance rather than capacity, thus requiring separate models for separate tasks. In this work, we expand the existing single-flow diffusion pipeline into a multi-task multimodal network, dubbed Versatile Diffusion (VD), that handles multiple flows of text-to-image, image-to-text, and variations in one unified model. The pipeline design of VD instantiates a unified multi-flow diffusion framework, consisting of sharable and swappable layer modules that enable the crossmodal generality beyond images and text. Through extensive experiments, we demonstrate that VD successfully achieves the following: a) VD outperforms the baseline approaches and handles all its base tasks with competitive quality; b) VD enables novel extensions such as disentanglement of style and semantics, dual- and multi-context blending, etc.; c) The success of our multi-flow multimodal framework over images and text may inspire further diffusion-based universal AI research. Our code and models are open-sourced at https://github.com/SHI-Labs/Versatile-Diffusion.

==> data/loss0_0.dat <==
Itern	Loss
0.0008	0.14065
0.0016	0.13075
0.0024	0.13140000000000002
0.0032	0.12895
0.004	0.12955
0.0048	0.12774999999999997
0.0056	0.12714999999999999
0.0064	0.13169999999999998
0.0072	0.12890000000000001
0.008	0.12965
0.0088	0.12990000000000002
0.0096	0.1273
0.0104	0.1264
0.0112	0.12815
0.012	0.12719999999999998
0.0128	0.12695
0.0136	0.1273
0.0144	0.1276
0.0152	0.12645
0.016	0.1269
0.0168	0.12890000000000001
0.0176	0.1281
0.0184	0.12840000000000001
0.0192	0.13205
0.02	0.12705
0.0208	0.128
0.0216	0.13019999999999998
0.0224	0.12890000000000001
0.0232	0.12635000000000002
0.024	0.12835
0.0248	0.12755
0.0256	0.12769999999999998
0.0264	0.12890000000000001
0.0272	0.1304
0.028	0.12669999999999998
0.0288	0.1288
0.0296	0.1281
0.0304	0.1282
0.0312	0.12625
0.032	0.12795
0.0328	0.1262
0.0336	0.12819999999999998
0.0344	0.12845
0.0352	0.1281
0.036	0.12555
0.0368	0.12719999999999998
0.0376	0.1273
0.0384	0.1286
0.0392	0.12745
0.04	0.1273
0.0408	0.12995
0.0416	0.12725
0.0424	0.12835000000000002
0.0432	0.12795
0.044	0.12955
0.0448	0.1274
0.0456	0.1275
0.0464	0.12685000000000002
0.0472	0.1258
0.048	0.1287
0.0488	0.12815
0.0496	0.12769999999999998
0.0504	0.12824999999999998
0.0512	0.1281
0.052	0.12785000000000002
0.0528	0.1273
0.0536	0.1273
0.0544	0.12785
0.0552	0.12795
0.056	0.1291
0.0568	0.1262
0.0576	0.12819999999999998
0.0584	0.127
0.0592	0.1279
0.06	0.12890000000000001
0.0608	0.13015
0.0616	0.1253
0.0624	0.12625
0.0632	0.12774999999999997
0.064	0.12890000000000001
0.0648	0.12724999999999997
0.0656	0.1264
0.0664	0.128
0.0672	0.12635
0.068	0.1285
0.0688	0.1254
0.0696	0.1273
0.0704	0.126
0.0712	0.12795
0.072	0.12705
0.0728	0.12855
0.0736	0.1282
0.0744	0.1265
0.0752	0.12705
0.076	0.1274
0.0768	0.12985
0.0776	0.1281
0.0784	0.12705
0.0792	0.12555
0.08	0.12755
0.0808	0.12855
0.0816	0.1259
0.0824	0.1273
0.0832	0.12485
0.084	0.12545
0.0848	0.12625
0.0856	0.12919999999999998
0.0864	0.12905
0.0872	0.12514999999999998
0.088	0.12635
0.0888	0.12774999999999997
0.0896	0.1258
0.0904	0.1276
0.0912	0.12805
0.092	0.12714999999999999
0.0928	0.12835
0.0936	0.12705
0.0944	0.12675
0.0952	0.1261
0.096	0.12830000000000003
0.0968	0.129
0.0976	0.12780000000000002
0.0984	0.12719999999999998
0.0992	0.12575
0.1	0.12840000000000001
0.1008	0.12875
0.1016	0.12655
0.1024	0.1258
0.1032	0.12825
0.104	0.1271
0.1048	0.127
0.1056	0.12705
0.1064	0.12785
0.1072	0.1272
0.108	0.1271
0.1088	0.1253
0.1096	0.1278
0.1104	0.127
0.1112	0.12730000000000002
0.112	0.12755
0.1128	0.12795
0.1136	0.1265
0.1144	0.1271
0.1152	0.1255
0.116	0.1281
0.1168	0.12745
0.1176	0.12705
0.1184	0.12705
0.1192	0.1263
0.12	0.12869999999999998
0.1208	0.12755
0.1216	0.1286
0.1224	0.1263
0.1232	0.12825
0.124	0.12635
0.1248	0.12945
0.1256	0.1282
0.1264	0.12745
0.1272	0.12819999999999998
0.128	0.12655
0.1288	0.1263
0.1296	0.12990000000000002
0.1304	0.12664999999999998
0.1312	0.12819999999999998
0.132	0.1252
0.1328	0.12764999999999999
0.1336	0.12895
0.1344	0.12840000000000001
0.1352	0.12695
0.136	0.1266
0.1368	0.12840000000000001
0.1376	0.12530000000000002
0.1384	0.1261
0.1392	0.12719999999999998
0.14	0.1275
0.1408	0.12755
0.1416	0.12945
0.1424	0.12669999999999998
0.1432	0.12519999999999998
0.144	0.1253
0.1448	0.12819999999999998
0.1456	0.12845
0.1464	0.12775
0.1472	0.1271
0.148	0.12705
0.1488	0.12845
0.1496	0.128
0.1504	0.12725
0.1512	0.12535000000000002
0.152	0.12614999999999998
0.1528	0.12714999999999999
0.1536	0.1246
0.1544	0.1261
0.1552	0.12824999999999998
0.156	0.126
0.1568	0.1278
0.1576	0.12775
0.1584	0.1271
0.1592	0.1268
0.16	0.12764999999999999
0.1608	0.127
0.1616	0.12655
0.1624	0.12614999999999998
0.1632	0.1271
0.164	0.12815
0.1648	0.1268
0.1656	0.12625
0.1664	0.1283
0.1672	0.12855
0.168	0.1256
0.1688	0.12585000000000002
0.1696	0.12730000000000002
0.1704	0.12714999999999999
0.1712	0.1269
0.172	0.1259
0.1728	0.12940000000000002
0.1736	0.1263
0.1744	0.12635
0.1752	0.1268
0.176	0.12725
0.1768	0.1271
0.1776	0.126
0.1784	0.12619999999999998
0.1792	0.12605
0.18	0.1238
0.1808	0.12555
0.1816	0.12619999999999998
0.1824	0.12719999999999998
0.1832	0.12564999999999998
0.184	0.1272
0.1848	0.12835
0.1856	0.12730000000000002
0.1864	0.12875
0.1872	0.1262
0.188	0.12635000000000002
0.1888	0.12835000000000002
0.1896	0.12564999999999998
0.1904	0.1287
0.1912	0.12990000000000002
0.192	0.12705
0.1928	0.1281
0.1936	0.126
0.1944	0.12865
0.1952	0.12755
0.196	0.12580000000000002
0.1968	0.1276
0.1976	0.1279
0.1984	0.12615
0.1992	0.12869999999999998
0.2	0.1285
0.2008	0.127
0.2016	0.1285
0.2024	0.12695
0.2032	0.12714999999999999
0.204	0.1286
0.2048	0.12695
0.2056	0.12719999999999998
0.2064	0.1251
0.2072	0.127
0.208	0.1259
0.2088	0.12505
0.2096	0.12585000000000002
0.2104	0.1276
0.2112	0.1267
0.212	0.12635000000000002
0.2128	0.1271
0.2136	0.12614999999999998
0.2144	0.12775
0.2152	0.1274
0.216	0.1285
0.2168	0.12695
0.2176	0.12795
0.2184	0.127
0.2192	0.12605
0.22	0.1249
0.2208	0.12669999999999998
0.2216	0.1262
0.2224	0.125
0.2232	0.12535000000000002
0.224	0.1268
0.2248	0.1288
0.2256	0.1261
0.2264	0.1283
0.2272	0.1246
0.228	0.12725
0.2288	0.1269
0.2296	0.12630000000000002
0.2304	0.12719999999999998
0.2312	0.1275
0.232	0.12755
0.2328	0.12745
0.2336	0.1255
0.2344	0.1272
0.2352	0.12545
0.236	0.1269
0.2368	0.12764999999999999
0.2376	0.12815
0.2384	0.12614999999999998
0.2392	0.12555
0.24	0.1257
0.2408	0.1271
0.2416	0.127
0.2424	0.12875
0.2432	0.1249
0.244	0.127
0.2448	0.1272
0.2456	0.12805
0.2464	0.1251
0.2472	0.1264
0.248	0.12675
0.2488	0.1283
0.2496	0.126
0.2504	0.127
0.2512	0.12755
0.252	0.12545
0.2528	0.12685
0.2536	0.12614999999999998
0.2544	0.12465
0.2552	0.12675
0.256	0.1248
0.2568	0.12675
0.2576	0.12840000000000001
0.2584	0.1293
0.2592	0.12605
0.26	0.12919999999999998
0.2608	0.1263
0.2616	0.1275
0.2624	0.1263
0.2632	0.1248
0.264	0.1275
0.2648	0.12595
0.2656	0.12885000000000002
0.2664	0.12415
0.2672	0.1287
0.268	0.12769999999999998
0.2688	0.12685000000000002
0.2696	0.1268
0.2704	0.1274
0.2712	0.1267
0.272	0.12685
0.2728	0.12805
0.2736	0.12664999999999998
0.2744	0.12705
0.2752	0.1258
0.276	0.12605
0.2768	0.12685000000000002
0.2776	0.12919999999999998
0.2784	0.12595
0.2792	0.12575
0.28	0.12569999999999998
0.2808	0.12685000000000002
0.2816	0.12585000000000002
0.2824	0.12580000000000002
0.2832	0.1276
0.284	0.12725
0.2848	0.1247
0.2856	0.1268
0.2864	0.127
0.2872	0.12475
0.288	0.12669999999999998
0.2888	0.1266
0.2896	0.127
0.2904	0.12664999999999998
0.2912	0.12645
0.292	0.12605
0.2928	0.12735000000000002
0.2936	0.1273
0.2944	0.1254
0.2952	0.12645
0.296	0.126
0.2968	0.1281
0.2976	0.12605
0.2984	0.12819999999999998
0.2992	0.12495
0.3	0.1266
0.3008	0.12655
0.3016	0.1285
0.3024	0.12705
0.3032	0.12705
0.304	0.12664999999999998
0.3048	0.12575
0.3056	0.1272
0.3064	0.128
0.3072	0.1254
0.308	0.1259
0.3088	0.1265
0.3096	0.129
0.3104	0.12885
0.3112	0.12745
0.312	0.127
0.3128	0.12445
0.3136	0.12515
0.3144	0.1271
0.3152	0.12619999999999998
0.316	0.12680000000000002
0.3168	0.12440000000000001
0.3176	0.12755
0.3184	0.1252
0.3192	0.126
0.32	0.1263
0.3208	0.12735000000000002
0.3216	0.1261
0.3224	0.12515
0.3232	0.12519999999999998
0.324	0.12735000000000002
0.3248	0.12625
0.3256	0.12514999999999998
0.3264	0.12614999999999998
0.3272	0.1248
0.328	0.12535000000000002
0.3288	0.12785
0.3296	0.12905
0.3304	0.12525
0.3312	0.12415000000000001
0.332	0.1265
0.3328	0.1249
0.3336	0.12645
0.3344	0.1275
0.3352	0.12565
0.336	0.1272
0.3368	0.12845
0.3376	0.129
0.3384	0.12495
0.3392	0.1263
0.34	0.12605
0.3408	0.1272
0.3416	0.1286
0.3424	0.1274
0.3432	0.1264
0.344	0.1278
0.3448	0.1232
0.3456	0.12755
0.3464	0.1251
0.3472	0.1262
0.348	0.12385
0.3488	0.12585
0.3496	0.12655
0.3504	0.1264
0.3512	0.12645
0.352	0.1261
0.3528	0.12775
0.3536	0.1268
0.3544	0.12745
0.3552	0.1272
0.356	0.12505
0.3568	0.1269
0.3576	0.12565
0.3584	0.12840000000000001
0.3592	0.1261
0.36	0.1258
0.3608	0.1265
0.3616	0.1271
0.3624	0.1265
0.3632	0.1264
0.364	0.124
0.3648	0.1261
0.3656	0.12555
0.3664	0.126
0.3672	0.1261
0.368	0.12535
0.3688	0.12775
0.3696	0.12774999999999997
0.3704	0.12764999999999999
0.3712	0.1251
0.372	0.1258
0.3728	0.12545
0.3736	0.12625
0.3744	0.12595
0.3752	0.12465
0.376	0.12655
0.3768	0.12514999999999998
0.3776	0.1271
0.3784	0.127
0.3792	0.1258
0.38	0.12875
0.3808	0.1279
0.3816	0.1255
0.3824	0.1242
0.3832	0.126
0.384	0.1263
0.3848	0.12545
0.3856	0.1258
0.3864	0.12605
0.3872	0.1268
0.388	0.12830000000000003
0.3888	0.1266
0.3896	0.12625
0.3904	0.12835000000000002
0.3912	0.1265
0.392	0.1285
0.3928	0.1269
0.3936	0.12725
0.3944	0.12695
0.3952	0.1269
0.396	0.1269
0.3968	0.12605
0.3976	0.1268
0.3984	0.1264
0.3992	0.12775
0.4	0.12575
0.4008	0.12575
0.4016	0.1259
0.4024	0.12645
0.4032	0.12525
0.404	0.12605
0.4048	0.12795
0.4056	0.12525
0.4064	0.12405
0.4072	0.1251
0.408	0.12645
0.4088	0.12705
0.4096	0.12755
0.4104	0.12625
0.4112	0.1248
0.412	0.12725
0.4128	0.12605
0.4136	0.12535
0.4144	0.1293
0.4152	0.1263
0.416	0.12535000000000002
0.4168	0.126
0.4176	0.12575
0.4184	0.1263
0.4192	0.12714999999999999
0.42	0.1249
0.4208	0.12555
0.4216	0.1255
0.4224	0.12505
0.4232	0.12575
0.424	0.12545
0.4248	0.12555
0.4256	0.12515
0.4264	0.124
0.4272	0.12484999999999999
0.428	0.12355
0.4288	0.12619999999999998
0.4296	0.12675
0.4304	0.12685000000000002
0.4312	0.12714999999999999
0.432	0.12764999999999999
0.4328	0.12384999999999999
0.4336	0.12384999999999999
0.4344	0.1264
0.4352	0.12615
0.436	0.12885000000000002
0.4368	0.12455000000000001
0.4376	0.12440000000000001
0.4384	0.1268
0.4392	0.12375
0.44	0.12625
0.4408	0.12465
0.4416	0.12575
0.4424	0.1258
0.4432	0.1259
0.444	0.1263
0.4448	0.12455
0.4456	0.12635000000000002
0.4464	0.1263
0.4472	0.1263
0.448	0.1269
0.4488	0.12555
0.4496	0.1255
0.4504	0.12619999999999998
0.4512	0.12685
0.452	0.12764999999999999
0.4528	0.12485
0.4536	0.1251
0.4544	0.1249
0.4552	0.12625
0.456	0.12695
0.4568	0.1265
0.4576	0.1265
0.4584	0.12725
0.4592	0.12635000000000002
0.46	0.12714999999999999
0.4608	0.12695
0.4616	0.12714999999999999
0.4624	0.12625
0.4632	0.12494999999999999
0.464	0.12655
0.4648	0.1251
0.4656	0.1272
0.4664	0.1251
0.4672	0.1252
0.468	0.1281
0.4688	0.1256
0.4696	0.1258
0.4704	0.1255
0.4712	0.1261
0.472	0.1267
0.4728	0.1232
0.4736	0.1275
0.4744	0.1267
0.4752	0.12664999999999998
0.476	0.12840000000000001
0.4768	0.1264
0.4776	0.1269
0.4784	0.1237
0.4792	0.12435
0.48	0.1276
0.4808	0.1252
0.4816	0.1244
0.4824	0.12385
0.4832	0.128
0.484	0.12605
0.4848	0.1256
0.4856	0.126
0.4864	0.1257
0.4872	0.1261
0.488	0.12585
0.4888	0.12619999999999998
0.4896	0.1243
0.4904	0.12735
0.4912	0.1265
0.492	0.12725
0.4928	0.1237
0.4936	0.12545
0.4944	0.12359999999999999
0.4952	0.1235
0.496	0.12635000000000002
0.4968	0.12395
0.4976	0.1242
0.4984	0.12614999999999998
0.4992	0.1243
0.5	0.12440000000000001
0.5008	0.1263
0.5016	0.126
0.5024	0.1259
0.5032	0.12769999999999998
0.504	0.12519999999999998
0.5048	0.127
0.5056	0.1274
0.5064	0.125
0.5072	0.12455
0.508	0.12625
0.5088	0.124
0.5096	0.1258
0.5104	0.12635000000000002
0.5112	0.1262
0.512	0.12505
0.5128	0.12515
0.5136	0.1262
0.5144	0.12764999999999999
0.5152	0.1262
0.516	0.12719999999999998
0.5168	0.12675
0.5176	0.12569999999999998
0.5184	0.1263
0.5192	0.1251
0.52	0.12495
0.5208	0.12355
0.5216	0.12695
0.5224	0.1237
0.5232	0.12480000000000001
0.524	0.1265
0.5248	0.12495
0.5256	0.12605
0.5264	0.1278
0.5272	0.1238
0.528	0.12495
0.5288	0.12425
0.5296	0.12535000000000002
0.5304	0.1259
0.5312	0.12625
0.532	0.1267
0.5328	0.1242
0.5336	0.12664999999999998
0.5344	0.12564999999999998
0.5352	0.12655
0.536	0.12535000000000002
0.5368	0.12835
0.5376	0.1242
0.5384	0.12619999999999998
0.5392	0.12695
0.54	0.1264
0.5408	0.1266
0.5416	0.12635000000000002
0.5424	0.12405
0.5432	0.1265
0.544	0.1263
0.5448	0.12685000000000002
0.5456	0.1257
0.5464	0.12569999999999998
0.5472	0.125
0.548	0.12614999999999998
0.5488	0.12515
0.5496	0.12635000000000002
0.5504	0.12459999999999999
0.5512	0.12415000000000001
0.552	0.12619999999999998
0.5528	0.12780000000000002
0.5536	0.1256
0.5544	0.126
0.5552	0.12415000000000001
0.556	0.1275
0.5568	0.1266
0.5576	0.12605
0.5584	0.1238
0.5592	0.12475
0.56	0.12455000000000001
0.5608	0.1258
0.5616	0.1257
0.5624	0.12555
0.5632	0.1263
0.564	0.127
0.5648	0.1257
0.5656	0.12525
0.5664	0.12635000000000002
0.5672	0.12405
0.568	0.1265
0.5688	0.1243
0.5696	0.12719999999999998
0.5704	0.1261
0.5712	0.1254
0.572	0.1259
0.5728	0.1239
0.5736	0.1252
0.5744	0.12635000000000002
0.5752	0.127
0.576	0.1271
0.5768	0.1258
0.5776	0.12465
0.5784	0.12545
0.5792	0.125
0.58	0.1241
0.5808	0.1252
0.5816	0.12340000000000001
0.5824	0.1235
0.5832	0.126
0.584	0.126
0.5848	0.12685000000000002
0.5856	0.1257
0.5864	0.1259
0.5872	0.12664999999999998
0.588	0.12719999999999998
0.5888	0.12345
0.5896	0.12685000000000002
0.5904	0.125
0.5912	0.1268
0.592	0.1261
0.5928	0.1271
0.5936	0.1253
0.5944	0.125
0.5952	0.1251
0.596	0.12630000000000002
0.5968	0.12555
0.5976	0.12485
0.5984	0.12465000000000001
0.5992	0.12505
0.6	0.12725
0.6008	0.12564999999999998
0.6016	0.12455
0.6024	0.12545
0.6032	0.12595
0.604	0.1236
0.6048	0.12705
0.6056	0.12625
0.6064	0.1275
0.6072	0.1267
0.608	0.12795
0.6088	0.1261
0.6096	0.125
0.6104	0.12705
0.6112	0.1253
0.612	0.1259
0.6128	0.12445
0.6136	0.1259
0.6144	0.1247
0.6152	0.1263
0.616	0.1241
0.6168	0.12605
0.6176	0.1239
0.6184	0.12665
0.6192	0.123
0.62	0.12805
0.6208	0.126
0.6216	0.12475
0.6224	0.12514999999999998
0.6232	0.1264
0.624	0.1251
0.6248	0.12630000000000002
0.6256	0.12635000000000002
0.6264	0.1281
0.6272	0.12595
0.628	0.1237
0.6288	0.12575
0.6296	0.1266
0.6304	0.12395
0.6312	0.12484999999999999
0.632	0.1258
0.6328	0.12825
0.6336	0.12645
0.6344	0.12605
0.6352	0.1255
0.636	0.12455
0.6368	0.1259
0.6376	0.1251
0.6384	0.12494999999999999
0.6392	0.125
0.64	0.12345
0.6408	0.1247
0.6416	0.1231
0.6424	0.1261
0.6432	0.1251
0.644	0.12625
0.6448	0.1232
0.6456	0.12334999999999999
0.6464	0.12555
0.6472	0.12514999999999998
0.648	0.1254
0.6488	0.1279
0.6496	0.1267
0.6504	0.12505
0.6512	0.12465000000000001
0.652	0.12475
0.6528	0.1254
0.6536	0.1255
0.6544	0.1266
0.6552	0.12425
0.656	0.1246
0.6568	0.1262
0.6576	0.12535000000000002
0.6584	0.1255
0.6592	0.1283
0.66	0.12695
0.6608	0.12325
0.6616	0.12475
0.6624	0.1253
0.6632	0.12545
0.664	0.12714999999999999
0.6648	0.12755
0.6656	0.12595
0.6664	0.12525
0.6672	0.12535
0.668	0.12585000000000002
0.6688	0.12535000000000002
0.6696	0.12625
0.6704	0.12494999999999999
0.6712	0.1265
0.672	0.12415000000000001
0.6728	0.12495
0.6736	0.12490000000000001
0.6744	0.12564999999999998
0.6752	0.12585000000000002
0.676	0.12525
0.6768	0.12764999999999999
0.6776	0.12395
0.6784	0.12615
0.6792	0.12455
0.68	0.123
0.6808	0.1249
0.6816	0.12705
0.6824	0.1242
0.6832	0.12564999999999998
0.684	0.1278
0.6848	0.12755
0.6856	0.12585000000000002
0.6864	0.12685000000000002
0.6872	0.1241
0.688	0.12805
0.6888	0.12430000000000001
0.6896	0.1259
0.6904	0.125
0.6912	0.12614999999999998
0.692	0.12625
0.6928	0.1266
0.6936	0.12575
0.6944	0.12425
0.6952	0.12595
0.696	0.12530000000000002
0.6968	0.12705
0.6976	0.12635000000000002
0.6984	0.127
0.6992	0.1268
0.7	0.1256
0.7008	0.12669999999999998
0.7016	0.12455
0.7024	0.12625
0.7032	0.1256
0.704	0.12775
0.7048	0.12625
0.7056	0.12595
0.7064	0.12595
0.7072	0.12490000000000001
0.708	0.12515
0.7088	0.1264
0.7096	0.12425
0.7104	0.1254
0.7112	0.12635000000000002
0.712	0.12705
0.7128	0.12494999999999999
0.7136	0.1261
0.7144	0.12595
0.7152	0.12595
0.716	0.1248
0.7168	0.12365
0.7176	0.12645
0.7184	0.12585000000000002
0.7192	0.12680000000000002
0.72	0.1242
0.7208	0.12485
0.7216	0.12530000000000002
0.7224	0.12535
0.7232	0.12385
0.724	0.1259
0.7248	0.12340000000000001
0.7256	0.1241
0.7264	0.12595
0.7272	0.1247
0.728	0.1251
0.7288	0.12555
0.7296	0.12805
0.7304	0.12585
0.7312	0.12595
0.732	0.12669999999999998
0.7328	0.1249
0.7336	0.12505
0.7344	0.12565
0.7352	0.1271
0.736	0.1271
0.7368	0.1283
0.7376	0.12625
0.7384	0.12595
0.7392	0.12605
0.74	0.1242
0.7408	0.12645
0.7416	0.1261
0.7424	0.12625
0.7432	0.1268
0.744	0.1245
0.7448	0.12505
0.7456	0.12635000000000002
0.7464	0.1264
0.7472	0.1264
0.748	0.12705
0.7488	0.12329999999999999
0.7496	0.126
0.7504	0.12519999999999998
0.7512	0.12365
0.752	0.12635000000000002
0.7528	0.12335
0.7536	0.1262
0.7544	0.1245
0.7552	0.1258
0.756	0.12625
0.7568	0.1236
0.7576	0.12390000000000001
0.7584	0.126
0.7592	0.12655
0.76	0.12405
0.7608	0.1256
0.7616	0.1255
0.7624	0.1258
0.7632	0.1265
0.764	0.12625
0.7648	0.12555
0.7656	0.1276
0.7664	0.1271
0.7672	0.12465
0.768	0.12435
0.7688	0.12745
0.7696	0.12375
0.7704	0.1274
0.7712	0.1264
0.772	0.1249
0.7728	0.12695
0.7736	0.12475
0.7744	0.12409999999999999
0.7752	0.1262
0.776	0.12355
0.7768	0.12415
0.7776	0.12484999999999999
0.7784	0.1255
0.7792	0.12615
0.78	0.1244
0.7808	0.12695
0.7816	0.12545
0.7824	0.1247
0.7832	0.1239
0.784	0.1262
0.7848	0.1254
0.7856	0.12405
0.7864	0.12425
0.7872	0.1239
0.788	0.12675
0.7888	0.12585000000000002
0.7896	0.1255
0.7904	0.12465000000000001
0.7912	0.12655
0.792	0.1242
0.7928	0.1256
0.7936	0.126
0.7944	0.12325
0.7952	0.12545
0.796	0.12484999999999999
0.7968	0.12345
0.7976	0.1251
0.7984	0.12595
0.7992	0.1251
0.8	0.12495
0.8008	0.12530000000000002
0.8016	0.12505
0.8024	0.1254
0.8032	0.1258
0.804	0.12375
0.8048	0.12445
0.8056	0.1265
0.8064	0.1256
0.8072	0.12459999999999999
0.808	0.1269
0.8088	0.1242
0.8096	0.12535000000000002
0.8104	0.1232
0.8112	0.12455
0.812	0.12385
0.8128	0.12525
0.8136	0.126
0.8144	0.1237
0.8152	0.12535
0.816	0.12505
0.8168	0.1238
0.8176	0.1244
0.8184	0.12455
0.8192	0.12564999999999998
0.82	0.12530000000000002
0.8208	0.1244
0.8216	0.12595
0.8224	0.12714999999999999
0.8232	0.12565
0.824	0.12564999999999998
0.8248	0.12675
0.8256	0.1263
0.8264	0.12645
0.8272	0.12415000000000001
0.828	0.12545
0.8288	0.1245
0.8296	0.1257
0.8304	0.1262
0.8312	0.123
0.832	0.1268
0.8328	0.1265
0.8336	0.12555
0.8344	0.124
0.8352	0.1235
0.836	0.12465
0.8368	0.12635
0.8376	0.12475
0.8384	0.12565
0.8392	0.12635000000000002
0.84	0.12415000000000001
0.8408	0.12745
0.8416	0.12595
0.8424	0.12525
0.8432	0.1257
0.844	0.12445
0.8448	0.1256
0.8456	0.12615
0.8464	0.1243
0.8472	0.1245
0.848	0.12525
0.8488	0.12495
0.8496	0.1247
0.8504	0.127
0.8512	0.12345
0.852	0.12515
0.8528	0.12545
0.8536	0.1223
0.8544	0.125
0.8552	0.12465
0.856	0.12405
0.8568	0.1262
0.8576	0.12285
0.8584	0.12725
0.8592	0.1245
0.86	0.1253
0.8608	0.12639999999999998
0.8616	0.12605
0.8624	0.1247
0.8632	0.12375
0.864	0.12585000000000002
0.8648	0.12375
0.8656	0.12715
0.8664	0.12530000000000002
0.8672	0.12614999999999998
0.868	0.12395
0.8688	0.12565
0.8696	0.1238
0.8704	0.123
0.8712	0.12614999999999998
0.872	0.12455
0.8728	0.1268
0.8736	0.12515
0.8744	0.12485
0.8752	0.12564999999999998
0.876	0.12595
0.8768	0.1254
0.8776	0.12664999999999998
0.8784	0.12824999999999998
0.8792	0.1268
0.88	0.12625
0.8808	0.12505
0.8816	0.12455
0.8824	0.12545
0.8832	0.12459999999999999
0.884	0.12445
0.8848	0.12635000000000002
0.8856	0.12484999999999999
0.8864	0.1261
0.8872	0.12545
0.888	0.12484999999999999
0.8888	0.12575
0.8896	0.1247
0.8904	0.12685
0.8912	0.1245
0.892	0.12490000000000001
0.8928	0.12459999999999999
0.8936	0.12415
0.8944	0.1259
0.8952	0.12525
0.896	0.1242
0.8968	0.12725
0.8976	0.12519999999999998
0.8984	0.12745
0.8992	0.1237
0.9	0.12409999999999999
0.9008	0.12490000000000001
0.9016	0.12485
0.9024	0.1253
0.9032	0.12485000000000002
0.904	0.1257
0.9048	0.12340000000000001
0.9056	0.1259
0.9064	0.127
0.9072	0.12669999999999998
0.908	0.12705
0.9088	0.1266
0.9096	0.1243
0.9104	0.1266
0.9112	0.12514999999999998
0.912	0.1255
0.9128	0.12585000000000002
0.9136	0.1256
0.9144	0.12545
0.9152	0.1243
0.916	0.12575
0.9168	0.12304999999999999
0.9176	0.1272
0.9184	0.1257
0.9192	0.12375
0.92	0.12484999999999999
0.9208	0.12355
0.9216	0.1264
0.9224	0.12475
0.9232	0.1255
0.924	0.1252
0.9248	0.12335
0.9256	0.1255
0.9264	0.1254
0.9272	0.126
0.928	0.124
0.9288	0.1245
0.9296	0.1245
0.9304	0.1233
0.9312	0.12434999999999999
0.932	0.12615
0.9328	0.12365
0.9336	0.1247
0.9344	0.12555
0.9352	0.12625
0.936	0.12275
0.9368	0.12415
0.9376	0.12595
0.9384	0.12359999999999999
0.9392	0.12375
0.94	0.12695
0.9408	0.1252
0.9416	0.1259
0.9424	0.1244
0.9432	0.1258
0.944	0.12475
0.9448	0.12385
0.9456	0.12259999999999999
0.9464	0.127
0.9472	0.12525
0.948	0.12415000000000001
0.9488	0.12545
0.9496	0.12465
0.9504	0.12605
0.9512	0.123
0.952	0.1254
0.9528	0.1269
0.9536	0.1266
0.9544	0.12535
0.9552	0.12465
0.956	0.12455000000000001
0.9568	0.12514999999999998
0.9576	0.12535
0.9584	0.1256
0.9592	0.12625
0.96	0.12725
0.9608	0.12334999999999999
0.9616	0.1256
0.9624	0.12564999999999998
0.9632	0.1235
0.964	0.1251
0.9648	0.1257
0.9656	0.12795
0.9664	0.1235
0.9672	0.12614999999999998
0.968	0.12575
0.9688	0.12695
0.9696	0.12564999999999998
0.9704	0.1238
0.9712	0.1236
0.972	0.12455
0.9728	0.125
0.9736	0.125
0.9744	0.12545
0.9752	0.1254
0.976	0.12469999999999999
0.9768	0.12535000000000002
0.9776	0.12340000000000001
0.9784	0.12705
0.9792	0.1263
0.98	0.12430000000000001
0.9808	0.124
0.9816	0.1253
0.9824	0.12385
0.9832	0.1259
0.984	0.12575
0.9848	0.12525
0.9856	0.1242
0.9864	0.12355
0.9872	0.12465000000000001
0.988	0.1251
0.9888	0.12405
0.9896	0.126
0.9904	0.1238
0.9912	0.12580000000000002
0.992	0.12240000000000001
0.9928	0.1251
0.9936	0.12669999999999998
0.9944	0.1256
0.9952	0.1243
0.996	0.12295
0.9968	0.12645
0.9976	0.12365000000000001
0.9984	0.12569999999999998
0.9992	0.122
1.0	0.1266
1.0008	0.12625
1.0016	0.12755
1.0024	0.12635000000000002
1.0032	0.12365
1.004	0.12555
1.0048	0.1268
1.0056	0.12505
1.0064	0.1242
1.0072	0.1255
1.008	0.1253
1.0088	0.12229999999999999
1.0096	0.12494999999999999
1.0104	0.12515
1.0112	0.12725
1.012	0.12569999999999998
1.0128	0.12625
1.0136	0.12605
1.0144	0.12329999999999999
1.0152	0.12290000000000001
1.016	0.1264
1.0168	0.12755
1.0176	0.12580000000000002
1.0184	0.12215
1.0192	0.12475
1.02	0.12425
1.0208	0.12469999999999999
1.0216	0.12335
1.0224	0.1261
1.0232	0.12409999999999999
1.024	0.1269
1.0248	0.1261
1.0256	0.12345
1.0264	0.12425
1.0272	0.12555
1.028	0.12635000000000002
1.0288	0.12495
1.0296	0.1267
1.0304	0.12675
1.0312	0.1267
1.032	0.12745
1.0328	0.1264
1.0336	0.12585000000000002
1.0344	0.12675
1.0352	0.12495
1.036	0.12455
1.0368	0.12484999999999999
1.0376	0.1259
1.0384	0.12525
1.0392	0.12290000000000001
1.04	0.12505
1.0408	0.1244
1.0416	0.12705
1.0424	0.12555
1.0432	0.12484999999999999
1.044	0.12605
1.0448	0.1257
1.0456	0.12204999999999999
1.0464	0.12564999999999998
1.0472	0.12275
1.048	0.125
1.0488	0.12445
1.0496	0.1246
1.0504	0.12455
1.0512	0.12435000000000002
1.052	0.12480000000000001
1.0528	0.1247
1.0536	0.12545
1.0544	0.12490000000000001
1.0552	0.12490000000000001
1.056	0.12705
1.0568	0.1237
1.0576	0.12395
1.0584	0.12535
1.0592	0.12409999999999999
1.06	0.12505
1.0608	0.1247
1.0616	0.1245
1.0624	0.12715
1.0632	0.12665
1.064	0.1257
1.0648	0.12175
1.0656	0.1252
1.0664	0.1227
1.0672	0.12505
1.068	0.1247
1.0688	0.12405
1.0696	0.12254999999999999
1.0704	0.1262
1.0712	0.126
1.072	0.12605
1.0728	0.1264
1.0736	0.1261
1.0744	0.1232
1.0752	0.126
1.076	0.12580000000000002
1.0768	0.12484999999999999
1.0776	0.12635
1.0784	0.126
1.0792	0.12435
1.08	0.12410000000000002
1.0808	0.12595
1.0816	0.12545
1.0824	0.12335
1.0832	0.12505
1.084	0.12545
1.0848	0.1256
1.0856	0.12585
1.0864	0.12769999999999998
1.0872	0.1255
1.088	0.12585000000000002
1.0888	0.125
1.0896	0.12669999999999998
1.0904	0.12484999999999999
1.0912	0.12345
1.092	0.12204999999999999
1.0928	0.1262
1.0936	0.12555
1.0944	0.12435000000000002
1.0952	0.12545
1.096	0.1251
1.0968	0.12575
1.0976	0.1239
1.0984	0.12525
1.0992	0.12645
1.1	0.12440000000000001
1.1008	0.12614999999999998
1.1016	0.12275
1.1024	0.12505
1.1032	0.127
1.104	0.12714999999999999
1.1048	0.12535
1.1056	0.12335
1.1064	0.12465
1.1072	0.1251
1.108	0.12595
1.1088	0.12365000000000001
1.1096	0.12735000000000002
1.1104	0.1249
1.1112	0.12265000000000001
1.112	0.12519999999999998
1.1128	0.1257
1.1136	0.12555
1.1144	0.12725
1.1152	0.1252
1.116	0.1283
1.1168	0.12515
1.1176	0.12410000000000002
1.1184	0.1245
1.1192	0.1267
1.12	0.12505
1.1208	0.12564999999999998
1.1216	0.124
1.1224	0.12285
1.1232	0.1265
1.124	0.12415000000000001
1.1248	0.12385
1.1256	0.12555
1.1264	0.1244
1.1272	0.12505
1.128	0.1225
1.1288	0.12495
1.1296	0.1243
1.1304	0.125
1.1312	0.1255
1.132	0.1251
1.1328	0.124
1.1336	0.12525
1.1344	0.12345
1.1352	0.12655
1.136	0.12755
1.1368	0.12345
1.1376	0.12205
1.1384	0.1244
1.1392	0.1248
1.14	0.12395
1.1408	0.12444999999999999
1.1416	0.1243
1.1424	0.1263
1.1432	0.12345
1.144	0.12435
1.1448	0.1226
1.1456	0.12395
1.1464	0.125
1.1472	0.1271
1.148	0.12575
1.1488	0.12355
1.1496	0.1244
1.1504	0.1243
1.1512	0.12505
1.152	0.12585
1.1528	0.12425
1.1536	0.1265
1.1544	0.12440000000000001
1.1552	0.1257
1.156	0.12384999999999999
1.1568	0.12484999999999999
1.1576	0.12390000000000001
1.1584	0.1242
1.1592	0.12495
1.16	0.12459999999999999
1.1608	0.12605
1.1616	0.12514999999999998
1.1624	0.12455
1.1632	0.12495
1.164	0.1245
1.1648	0.12565
1.1656	0.12409999999999999
1.1664	0.1235
1.1672	0.12475
1.168	0.12440000000000001
1.1688	0.12519999999999998
1.1696	0.12315000000000001
1.1704	0.12290000000000001
1.1712	0.12595
1.172	0.12225
1.1728	0.12385
1.1736	0.1235
1.1744	0.1235
1.1752	0.1251
1.176	0.12545
1.1768	0.12475
1.1776	0.12365000000000001
1.1784	0.12585
1.1792	0.12385
1.18	0.12430000000000001
1.1808	0.1256
1.1816	0.12345
1.1824	0.12430000000000001
1.1832	0.12455
1.184	0.12525
1.1848	0.12575
1.1856	0.12290000000000001
1.1864	0.1247
1.1872	0.1241
1.188	0.12409999999999999
1.1888	0.1233
1.1896	0.1243
1.1904	0.1251
1.1912	0.1243
1.192	0.12425
1.1928	0.1247
1.1936	0.1254
1.1944	0.1254
1.1952	0.124
1.196	0.1254
1.1968	0.12480000000000001
1.1976	0.12355
1.1984	0.1251
1.1992	0.1258
1.2	0.12405
1.2008	0.12625
1.2016	0.12525
1.2024	0.12595
1.2032	0.12575
1.204	0.12495
1.2048	0.12490000000000001
1.2056	0.1261
1.2064	0.12425
1.2072	0.1272
1.208	0.1249
1.2088	0.124
1.2096	0.1236
1.2104	0.1266
1.2112	0.12585000000000002
1.212	0.12425
1.2128	0.12390000000000001
1.2136	0.12494999999999999
1.2144	0.1272
1.2152	0.12825
1.216	0.12445
1.2168	0.1236
1.2176	0.12625
1.2184	0.12304999999999999
1.2192	0.12585
1.22	0.1235
1.2208	0.124
1.2216	0.1271
1.2224	0.12335
1.2232	0.1255
1.224	0.126
1.2248	0.1238
1.2256	0.12575
1.2264	0.1246
1.2272	0.1265
1.228	0.12315000000000001
1.2288	0.12329999999999999
1.2296	0.1243
1.2304	0.12390000000000001
1.2312	0.1236
1.232	0.12495
1.2328	0.12185
1.2336	0.12485
1.2344	0.12485
1.2352	0.124
1.236	0.1253
1.2368	0.1251
1.2376	0.12495
1.2384	0.12495
1.2392	0.12505
1.24	0.1243
1.2408	0.12775
1.2416	0.12575
1.2424	0.12340000000000001
1.2432	0.12425
1.244	0.1241
1.2448	0.1236
1.2456	0.1251
1.2464	0.12434999999999999
1.2472	0.1259
1.248	0.12415
1.2488	0.1243
1.2496	0.125
1.2504	0.12435
1.2512	0.12719999999999998
1.252	0.125
1.2528	0.12665
1.2536	0.12555
1.2544	0.126
1.2552	0.12415000000000001
1.256	0.1244
1.2568	0.12254999999999999
1.2576	0.12505
1.2584	0.12535000000000002
1.2592	0.123
1.26	0.12465
1.2608	0.1251
1.2616	0.12390000000000001
1.2624	0.12325
1.2632	0.1256
1.264	0.1247
1.2648	0.12655
1.2656	0.12275
1.2664	0.1266
1.2672	0.1258
1.268	0.12630000000000002
1.2688	0.12514999999999998
1.2696	0.12295
1.2704	0.12519999999999998
1.2712	0.12415000000000001
1.272	0.1257
1.2728	0.12605
1.2736	0.12535000000000002
1.2744	0.12304999999999999
1.2752	0.12384999999999999
1.276	0.12445
1.2768	0.1247
1.2776	0.1243
1.2784	0.12425
1.2792	0.1238
1.28	0.1238
1.2808	0.12505
1.2816	0.12425
1.2824	0.1239
1.2832	0.12475
1.284	0.1247
1.2848	0.1265
1.2856	0.1261
1.2864	0.12245
1.2872	0.12265
1.288	0.1239
1.2888	0.12530000000000002
1.2896	0.1245
1.2904	0.12635000000000002
1.2912	0.1244
1.292	0.122
1.2928	0.1243
1.2936	0.1251
1.2944	0.12714999999999999
1.2952	0.1242
1.296	0.1235
1.2968	0.12345
1.2976	0.12635000000000002
1.2984	0.12475
1.2992	0.12475
1.3	0.12415000000000001
1.3008	0.1246
1.3016	0.12495
1.3024	0.12645
1.3032	0.124
1.304	0.125
1.3048	0.12295
1.3056	0.12425
1.3064	0.12575
1.3072	0.1259
1.308	0.12315000000000001
1.3088	0.12459999999999999
1.3096	0.12635
1.3104	0.12410000000000002
1.3112	0.12405000000000001
1.312	0.12435
1.3128	0.1272
1.3136	0.12595
1.3144	0.1254
1.3152	0.12304999999999999
1.316	0.12409999999999999
1.3168	0.12585000000000002
1.3176	0.12495
1.3184	0.12405
1.3192	0.125
1.32	0.12545
1.3208	0.12525
1.3216	0.1241
1.3224	0.125
1.3232	0.1254
1.324	0.12375
1.3248	0.12605
1.3256	0.12525
1.3264	0.1255
1.3272	0.12545
1.328	0.12395
1.3288	0.12325
1.3296	0.12585
1.3304	0.12535000000000002
1.3312	0.12440000000000001
1.332	0.12255
1.3328	0.12475
1.3336	0.12309999999999999
1.3344	0.12355
1.3352	0.12505
1.336	0.1241
1.3368	0.12335
1.3376	0.1248
1.3384	0.12355
1.3392	0.1241
1.34	0.12440000000000001
1.3408	0.1264
1.3416	0.12135
1.3424	0.12455
1.3432	0.12569999999999998
1.344	0.12329999999999999
1.3448	0.12564999999999998
1.3456	0.12545
1.3464	0.12580000000000002
1.3472	0.12555
1.348	0.12619999999999998
1.3488	0.12545
1.3496	0.12384999999999999
1.3504	0.12455
1.3512	0.122
1.352	0.12595
1.3528	0.12580000000000002
1.3536	0.1232
1.3544	0.12475
1.3552	0.12395
1.356	0.1226
1.3568	0.12335
1.3576	0.1241
1.3584	0.12395
1.3592	0.12265000000000001
1.36	0.12385000000000002
1.3608	0.12525
1.3616	0.1256
1.3624	0.1249
1.3632	0.12315000000000001
1.364	0.1225
1.3648	0.12355
1.3656	0.1266
1.3664	0.12375
1.3672	0.12435
1.368	0.1251
1.3688	0.12305
1.3696	0.1259
1.3704	0.12405
1.3712	0.1261
1.372	0.1241
1.3728	0.1252
1.3736	0.1222
1.3744	0.12304999999999999
1.3752	0.1243
1.376	0.1242
1.3768	0.12495
1.3776	0.1216
1.3784	0.12530000000000002
1.3792	0.1252
1.38	0.1255
1.3808	0.12475
1.3816	0.1241
1.3824	0.125
1.3832	0.1225
1.384	0.1243
1.3848	0.12519999999999998
1.3856	0.12365000000000001
1.3864	0.12745
1.3872	0.12425
1.388	0.1241
1.3888	0.12245
1.3896	0.1237
1.3904	0.12225
1.3912	0.12340000000000001
1.392	0.124
1.3928	0.12455
1.3936	0.1247
1.3944	0.12295
1.3952	0.1254
1.396	0.1246
1.3968	0.12619999999999998
1.3976	0.125
1.3984	0.12545
1.3992	0.1251
1.4	0.1247
1.4008	0.12409999999999999
1.4016	0.1249
1.4024	0.125
1.4032	0.1247
1.404	0.12345
1.4048	0.12405
1.4056	0.1249
1.4064	0.1243
1.4072	0.12505
1.408	0.12595
1.4088	0.12505
1.4096	0.12455
1.4104	0.12375
1.4112	0.12505
1.412	0.12475
1.4128	0.1248
1.4136	0.12505
1.4144	0.12680000000000002
1.4152	0.12259999999999999
1.416	0.1236
1.4168	0.1258
1.4176	0.12395
1.4184	0.12569999999999998
1.4192	0.1255
1.42	0.1255
1.4208	0.12425
1.4216	0.1256
1.4224	0.1264
1.4232	0.12495
1.424	0.12585000000000002
1.4248	0.12430000000000001
1.4256	0.12495
1.4264	0.1235
1.4272	0.12395
1.428	0.12619999999999998
1.4288	0.12535000000000002
1.4296	0.12575
1.4304	0.12475
1.4312	0.1232
1.432	0.12595
1.4328	0.12254999999999999
1.4336	0.12514999999999998
1.4344	0.12455
1.4352	0.12340000000000001
1.436	0.1265
1.4368	0.1269
1.4376	0.12304999999999999
1.4384	0.12580000000000002
1.4392	0.1237
1.44	0.12555
1.4408	0.12335
1.4416	0.12545
1.4424	0.1217
1.4432	0.12335
1.444	0.12415
1.4448	0.12495
1.4456	0.12425
1.4464	0.1236
1.4472	0.12555
1.448	0.1274
1.4488	0.12435
1.4496	0.12445
1.4504	0.1229
1.4512	0.12475
1.452	0.1251
1.4528	0.1262
1.4536	0.126
1.4544	0.1269
1.4552	0.12455000000000001
1.456	0.12304999999999999
1.4568	0.1234
1.4576	0.1261
1.4584	0.12285
1.4592	0.1234
1.46	0.1238
1.4608	0.12265000000000001
1.4616	0.12405
1.4624	0.1229
1.4632	0.1275
1.464	0.12495
1.4648	0.12545
1.4656	0.122
1.4664	0.125
1.4672	0.12890000000000001
1.468	0.124
1.4688	0.12535000000000002
1.4696	0.12465000000000001
1.4704	0.12295
1.4712	0.123
1.472	0.125
1.4728	0.12315000000000001
1.4736	0.1251
1.4744	0.12365
1.4752	0.1232
1.476	0.12735000000000002
1.4768	0.12615
1.4776	0.12585000000000002
1.4784	0.12465000000000001
1.4792	0.12514999999999998
1.48	0.12415
1.4808	0.12614999999999998
1.4816	0.12595
1.4824	0.1243
1.4832	0.12310000000000001
1.484	0.12395
1.4848	0.1259
1.4856	0.1241
1.4864	0.1266
1.4872	0.1224
1.488	0.1244
1.4888	0.1254
1.4896	0.12525
1.4904	0.12505
1.4912	0.12505
1.492	0.1235
1.4928	0.12359999999999999
1.4936	0.12434999999999999
1.4944	0.1245
1.4952	0.12455
1.496	0.1251
1.4968	0.123
1.4976	0.12430000000000001
1.4984	0.124
1.4992	0.12669999999999998
1.5	0.12359999999999999


==> data/loss0_1.dat <==
Itern	Loss
0.002	0.1252
0.004	0.12095
0.006	0.12225
0.008	0.11965
0.01	0.11885000000000001
0.012	0.12245
0.013999999999999999	0.12080000000000002
0.016	0.12215000000000001
0.018000000000000002	0.1215
0.02	0.1194
0.022000000000000002	0.11835000000000001
0.024	0.11885000000000001
0.026	0.1247
0.027999999999999997	0.11795
0.03	0.11880000000000002
0.032	0.119
0.034	0.1187
0.036000000000000004	0.11555000000000001
0.038	0.12190000000000001
0.04	0.1179
0.042	0.1202
0.044000000000000004	0.11645
0.046	0.12095
0.048	0.12115000000000001
0.05	0.11865
0.052	0.11674999999999999
0.054	0.1184
0.055999999999999994	0.12135000000000001
0.058	0.1215
0.06	0.12090000000000001
0.062	0.11795
0.064	0.12115000000000001
0.066	0.1169
0.068	0.12210000000000001
0.06999999999999999	0.11735000000000001
0.07200000000000001	0.11960000000000001
0.074	0.1174
0.076	0.12025
0.078	0.118
0.08	0.11945
0.082	0.1222
0.084	0.12235000000000001
0.086	0.12025
0.08800000000000001	0.12060000000000001
0.09	0.11610000000000001
0.092	0.1189
0.094	0.11830000000000002
0.096	0.1199
0.098	0.1192
0.1	0.12110000000000001
0.10200000000000001	0.11954999999999999
0.104	0.11710000000000001
0.106	0.12210000000000001
0.108	0.1131
0.11	0.12115000000000001
0.11199999999999999	0.1192
0.11399999999999999	0.12010000000000001
0.116	0.11685000000000001
0.11800000000000001	0.11910000000000001
0.12	0.12345
0.122	0.11975
0.124	0.11730000000000002
0.126	0.11780000000000002
0.128	0.12010000000000001
0.13	0.11935000000000001
0.132	0.11905000000000002
0.134	0.1222
0.136	0.12090000000000001
0.13799999999999998	0.11649999999999999
0.13999999999999999	0.12180000000000002
0.14200000000000002	0.12015
0.14400000000000002	0.11815
0.146	0.12240000000000001
0.148	0.11980000000000002
0.15	0.12275
0.152	0.11545
0.154	0.1185
0.156	0.11854999999999999
0.158	0.11875
0.16	0.11865
0.16199999999999998	0.12045
0.164	0.12335000000000002
0.166	0.1142
0.168	0.12085000000000001
0.16999999999999998	0.1217
0.172	0.1169
0.174	0.12045
0.17600000000000002	0.1194
0.178	0.118
0.18	0.11649999999999999
0.182	0.12110000000000001
0.184	0.1202
0.186	0.11624999999999999
0.188	0.11879999999999999
0.19	0.11835000000000001
0.192	0.1174
0.194	0.12090000000000001
0.196	0.11880000000000002
0.198	0.12204999999999999
0.2	0.12065000000000001
0.202	0.11560000000000001
0.20400000000000001	0.12515
0.20600000000000002	0.11580000000000001
0.208	0.118
0.21	0.11775
0.212	0.11755000000000002
0.214	0.1215
0.216	0.12115000000000001
0.218	0.1235
0.22	0.11755000000000002
0.22200000000000003	0.11760000000000001
0.22399999999999998	0.12425
0.22599999999999998	0.11730000000000002
0.22799999999999998	0.11545
0.22999999999999998	0.1195
0.232	0.11735000000000001
0.234	0.11805000000000002
0.23600000000000002	0.12110000000000001
0.23800000000000002	0.1195
0.24	0.11685000000000001
0.242	0.1184
0.244	0.1187
0.246	0.12104999999999999
0.248	0.11904999999999999
0.25	0.12095
0.252	0.12125
0.254	0.1137
0.256	0.1164
0.258	0.1182
0.26	0.12104999999999999
0.262	0.1189
0.264	0.12095
0.266	0.11674999999999999
0.268	0.11705000000000002
0.27	0.12309999999999999
0.272	0.11885000000000001
0.27399999999999997	0.12104999999999999
0.27599999999999997	0.1199
0.27799999999999997	0.11925
0.27999999999999997	0.11955000000000002
0.28200000000000003	0.12285000000000001
0.28400000000000003	0.11965
0.28600000000000003	0.11785000000000001
0.28800000000000003	0.1182
0.29	0.119
0.292	0.11960000000000001
0.294	0.11960000000000001
0.296	0.11324999999999999
0.298	0.11930000000000002
0.3	0.11605000000000001
0.302	0.12110000000000001
0.304	0.11495
0.306	0.1174
0.308	0.11630000000000001
0.31	0.11705000000000002
0.312	0.1197
0.314	0.12045
0.316	0.11945
0.318	0.11715
0.32	0.11585000000000001
0.322	0.11730000000000002
0.32399999999999995	0.11960000000000001
0.326	0.12185000000000001
0.328	0.11685000000000001
0.33	0.12279999999999999
0.332	0.11995
0.334	0.12240000000000001
0.336	0.1189
0.338	0.12025
0.33999999999999997	0.11280000000000001
0.34199999999999997	0.12029999999999999
0.344	0.1235
0.346	0.123
0.348	0.11550000000000002
0.35000000000000003	0.11960000000000001
0.35200000000000004	0.11775
0.35400000000000004	0.11535000000000001
0.356	0.1184
0.358	0.11665
0.36	0.11915
0.362	0.11535000000000001
0.364	0.1232
0.366	0.1215
0.368	0.1184
0.37	0.11925
0.372	0.12005000000000002
0.374	0.118
0.376	0.1174
0.378	0.11955000000000002
0.38	0.11954999999999999
0.382	0.12154999999999999
0.384	0.1147
0.386	0.1172
0.388	0.12204999999999999
0.38999999999999996	0.11755000000000002
0.392	0.11945
0.394	0.1184
0.396	0.1217
0.398	0.11995
0.4	0.11415
0.402	0.11730000000000002
0.404	0.1205
0.406	0.11965
0.40800000000000003	0.11835000000000001
0.41000000000000003	0.11365
0.41200000000000003	0.11804999999999999
0.414	0.12
0.416	0.1192
0.418	0.11829999999999999
0.42	0.12
0.422	0.1184
0.424	0.11695
0.426	0.11695
0.428	0.11779999999999999
0.43	0.1177
0.432	0.11735000000000001
0.434	0.119
0.436	0.11865
0.438	0.1202
0.44	0.12015
0.44200000000000006	0.12605
0.44400000000000006	0.12045
0.44600000000000006	0.124
0.44799999999999995	0.12325
0.44999999999999996	0.12010000000000001
0.45199999999999996	0.11960000000000001
0.45399999999999996	0.12075
0.45599999999999996	0.12079999999999999
0.45799999999999996	0.1167
0.45999999999999996	0.11930000000000002
0.462	0.11765
0.464	0.11465
0.466	0.1154
0.468	0.12190000000000001
0.47000000000000003	0.11975
0.47200000000000003	0.12015
0.47400000000000003	0.11979999999999999
0.47600000000000003	0.1195
0.47800000000000004	0.12304999999999999
0.48	0.12030000000000002
0.482	0.11335
0.484	0.11855000000000002
0.486	0.11810000000000001
0.488	0.11945
0.49	0.11345
0.492	0.1189
0.494	0.12110000000000001
0.496	0.1179
0.498	0.12065000000000001
0.5	0.11760000000000001
0.502	0.1144
0.504	0.12005000000000002
0.506	0.1195
0.508	0.12310000000000001
0.51	0.11975
0.512	0.12080000000000002
0.514	0.11485000000000001
0.516	0.11935000000000001
0.518	0.122
0.52	0.122
0.522	0.12254999999999999
0.524	0.11765
0.526	0.11660000000000001
0.528	0.1131
0.53	0.12225
0.532	0.11645
0.534	0.11674999999999999
0.536	0.11674999999999999
0.538	0.12229999999999999
0.54	0.1159
0.542	0.12055000000000002
0.544	0.11685000000000001
0.5459999999999999	0.11860000000000001
0.5479999999999999	0.11960000000000001
0.5499999999999999	0.1159
0.5519999999999999	0.1207
0.5539999999999999	0.11355000000000001
0.5559999999999999	0.1187
0.5579999999999999	0.11865
0.5599999999999999	0.11825
0.562	0.1195
0.5640000000000001	0.11725
0.5660000000000001	0.11760000000000001
0.5680000000000001	0.11910000000000001
0.5700000000000001	0.11975
0.5720000000000001	0.1192
0.5740000000000001	0.11475000000000002
0.5760000000000001	0.12015
0.5780000000000001	0.1205
0.58	0.12229999999999999
0.582	0.11745
0.584	0.11930000000000002
0.586	0.1175
0.588	0.11585000000000001
0.59	0.12295
0.592	0.1154
0.594	0.11975
0.596	0.11515
0.598	0.11785000000000001
0.6	0.11695
0.602	0.11875
0.604	0.12195
0.606	0.12075
0.608	0.11735000000000001
0.61	0.12035000000000001
0.612	0.1147
0.614	0.12265000000000001
0.616	0.11455000000000001
0.618	0.12060000000000001
0.62	0.11705000000000002
0.622	0.11515
0.624	0.1202
0.626	0.11929999999999999
0.628	0.11775
0.63	0.118
0.632	0.11425000000000002
0.634	0.1207
0.636	0.11965
0.638	0.1197
0.64	0.11785000000000001
0.642	0.12029999999999999
0.644	0.12265000000000001
0.6459999999999999	0.1154
0.6479999999999999	0.11745
0.65	0.11904999999999999
0.652	0.12045
0.654	0.12115000000000001
0.656	0.1169
0.658	0.11810000000000001
0.66	0.1157
0.662	0.12090000000000001
0.664	0.11985000000000001
0.666	0.11549999999999999
0.668	0.12035000000000001
0.67	0.11985000000000001
0.672	0.12035000000000001
0.674	0.11865
0.676	0.11945
0.6779999999999999	0.11699999999999999
0.6799999999999999	0.1182
0.6819999999999999	0.1235
0.6839999999999999	0.119
0.6859999999999999	0.11980000000000002
0.688	0.12229999999999999
0.69	0.1179
0.692	0.11780000000000002
0.694	0.12140000000000001
0.696	0.12054999999999999
0.698	0.122
0.7000000000000001	0.11915
0.7020000000000001	0.1144
0.7040000000000001	0.12110000000000001
0.7060000000000001	0.12025
0.7080000000000001	0.11655000000000001
0.7100000000000001	0.12090000000000001
0.712	0.1162
0.714	0.11810000000000001
0.716	0.1154
0.718	0.12025
0.72	0.11695
0.722	0.12275
0.724	0.1192
0.726	0.11725
0.728	0.12229999999999999
0.73	0.11710000000000001
0.732	0.12025
0.734	0.12060000000000001
0.736	0.1205
0.738	0.1172
0.74	0.12010000000000001
0.742	0.1202
0.744	0.1212
0.746	0.11599999999999999
0.748	0.11915
0.75	0.12185000000000001
0.752	0.1222
0.754	0.11785000000000001
0.756	0.1175
0.758	0.11424999999999999
0.76	0.11405000000000001
0.762	0.11549999999999999
0.764	0.11275000000000002
0.766	0.12095
0.768	0.11715
0.77	0.11545
0.772	0.11935000000000001
0.774	0.11760000000000001
0.776	0.11810000000000001
0.7779999999999999	0.11895
0.7799999999999999	0.1184
0.782	0.11825
0.784	0.12179999999999999
0.786	0.11830000000000002
0.788	0.12329999999999999
0.79	0.1194
0.792	0.11545
0.7939999999999999	0.123
0.796	0.11854999999999999
0.7979999999999999	0.1202
0.8	0.11455000000000001
0.8019999999999999	0.11699999999999999
0.804	0.11925
0.8059999999999999	0.12245
0.808	0.12110000000000001
0.8099999999999999	0.12145
0.812	0.1152
0.814	0.123
0.8160000000000001	0.11780000000000002
0.818	0.11610000000000001
0.8200000000000001	0.1194
0.822	0.1152
0.8240000000000001	0.12384999999999999
0.826	0.11630000000000001
0.828	0.11725
0.83	0.12254999999999999
0.832	0.11785000000000001
0.8340000000000001	0.11585000000000001
0.836	0.11635000000000001
0.8380000000000001	0.11775
0.84	0.11845
0.8420000000000001	0.11685000000000001
0.844	0.11515
0.8460000000000001	0.11730000000000002
0.848	0.11955000000000002
0.8500000000000001	0.12115000000000001
0.852	0.11805000000000002
0.8540000000000001	0.11895
0.856	0.1175
0.8580000000000001	0.11985000000000001
0.86	0.1179
0.8619999999999999	0.11845
0.864	0.12085000000000001
0.8659999999999999	0.12125
0.868	0.11635000000000001
0.8699999999999999	0.12165000000000001
0.872	0.11960000000000001
0.874	0.1182
0.876	0.11665
0.878	0.1212
0.88	0.11965
0.882	0.12
0.8840000000000001	0.123
0.886	0.1192
0.8880000000000001	0.11460000000000001
0.89	0.11474999999999999
0.8920000000000001	0.11775
0.894	0.11505000000000001
0.8959999999999999	0.1235
0.898	0.11555000000000001
0.8999999999999999	0.12235000000000001
0.902	0.11875
0.9039999999999999	0.12225
0.906	0.11875
0.9079999999999999	0.11424999999999999
0.91	0.12035000000000001
0.9119999999999999	0.1159
0.914	0.11605000000000001
0.9159999999999999	0.1197
0.918	0.11349999999999999
0.9199999999999999	0.11715
0.922	0.11805000000000002
0.924	0.12079999999999999
0.9259999999999999	0.11680000000000001
0.928	0.12110000000000001
0.9299999999999999	0.12210000000000001
0.932	0.11480000000000001
0.9339999999999999	0.1184
0.936	0.1179
0.938	0.1194
0.9400000000000001	0.11960000000000001
0.942	0.1195
0.9440000000000001	0.12335000000000002
0.946	0.12030000000000002
0.9480000000000001	0.11630000000000001
0.95	0.12095
0.9520000000000001	0.12235000000000001
0.954	0.11995
0.9560000000000001	0.11815
0.958	0.12254999999999999
0.96	0.11930000000000002
0.962	0.12035000000000001
0.964	0.1192
0.966	0.12035000000000001
0.968	0.11965
0.97	0.11615
0.972	0.11865
0.9740000000000001	0.11699999999999999
0.976	0.1192
0.9780000000000001	0.11649999999999999
0.98	0.11699999999999999
0.9820000000000001	0.1177
0.984	0.12145
0.9860000000000001	0.1164
0.988	0.12225
0.9900000000000001	0.11885000000000001
0.992	0.1215
0.9939999999999999	0.12030000000000002
0.996	0.11915
0.9979999999999999	0.1152
1.0	0.1179
1.002	0.11935000000000001
1.004	0.11775
1.006	0.11925
1.008	0.12045
1.01	0.11985000000000001
1.012	0.1172
1.014	0.1187
1.016	0.11945
1.018	0.11555000000000001
1.02	0.12160000000000001
1.022	0.12435000000000002
1.024	0.1197
1.026	0.12090000000000001
1.028	0.1195
1.03	0.11565
1.032	0.11835000000000001
1.034	0.11505000000000001
1.036	0.11555000000000001
1.038	0.12425
1.04	0.11395
1.042	0.1199
1.044	0.12
1.046	0.1197
1.048	0.1192
1.05	0.11860000000000001
1.052	0.1157
1.054	0.11649999999999999
1.056	0.11929999999999999
1.058	0.11524999999999999
1.06	0.1197
1.0619999999999998	0.11510000000000001
1.064	0.1182
1.0659999999999998	0.11524999999999999
1.068	0.12215000000000001
1.0699999999999998	0.12115000000000001
1.072	0.11600000000000002
1.0739999999999998	0.11760000000000001
1.076	0.11715
1.078	0.11745
1.08	0.11795
1.082	0.12165000000000001
1.084	0.11485000000000001
1.086	0.11660000000000001
1.088	0.11775
1.09	0.11960000000000001
1.0919999999999999	0.11595
1.094	0.1154
1.0959999999999999	0.11810000000000001
1.098	0.11745
1.0999999999999999	0.11745
1.102	0.1194
1.1039999999999999	0.12125
1.106	0.1207
1.1079999999999999	0.12195
1.11	0.1167
1.1119999999999999	0.12155000000000002
1.114	0.11600000000000002
1.1159999999999999	0.119
1.118	0.12175
1.1199999999999999	0.11855000000000002
1.122	0.11580000000000001
1.124	0.1195
1.126	0.11954999999999999
1.1280000000000001	0.1177
1.13	0.1179
1.1320000000000001	0.11674999999999999
1.134	0.11835000000000001
1.1360000000000001	0.11760000000000001
1.138	0.11345
1.1400000000000001	0.11595
1.142	0.11510000000000001
1.1440000000000001	0.1189
1.146	0.12054999999999999
1.1480000000000001	0.11665
1.15	0.12135000000000001
1.1520000000000001	0.12265000000000001
1.154	0.1184
1.1560000000000001	0.11810000000000001
1.158	0.12229999999999999
1.16	0.11860000000000001
1.162	0.11710000000000001
1.164	0.11665
1.166	0.11804999999999999
1.168	0.11810000000000001
1.17	0.12210000000000001
1.172	0.12190000000000001
1.174	0.11895
1.176	0.11835000000000001
1.1780000000000002	0.11895
1.18	0.11474999999999999
1.1820000000000002	0.11835000000000001
1.184	0.11415
1.1860000000000002	0.11730000000000002
1.188	0.1147
1.1900000000000002	0.1167
1.192	0.11555000000000001
1.194	0.1215
1.196	0.1174
1.198	0.11680000000000001
1.2	0.11580000000000001
1.202	0.12005000000000002
1.204	0.11495
1.206	0.1207
1.208	0.11845
1.21	0.11560000000000001
1.212	0.12
1.214	0.11580000000000001
1.216	0.12030000000000002
1.218	0.1169
1.22	0.1185
1.222	0.11860000000000001
1.224	0.11605000000000001
1.226	0.12104999999999999
1.228	0.12325
1.23	0.11405000000000001
1.232	0.12045
1.234	0.11829999999999999
1.236	0.11765
1.238	0.11605000000000001
1.24	0.1215
1.242	0.12230000000000002
1.244	0.12240000000000001
1.246	0.12160000000000001
1.248	0.12285000000000001
1.25	0.11885000000000001
1.252	0.11715
1.254	0.11765
1.256	0.11795
1.258	0.11715
1.26	0.11530000000000001
1.262	0.11765
1.264	0.11829999999999999
1.266	0.11885000000000001
1.268	0.11395
1.27	0.11605000000000001
1.272	0.11904999999999999
1.274	0.1172
1.276	0.11495
1.278	0.11300000000000002
1.28	0.11685000000000001
1.282	0.12145
1.284	0.12130000000000002
1.286	0.11265
1.288	0.1182
1.29	0.1139
1.2919999999999998	0.11595
1.294	0.12025
1.2959999999999998	0.1179
1.298	0.12045
1.3	0.11845
1.302	0.11545
1.304	0.12085000000000001
1.306	0.1159
1.308	0.11975
1.31	0.11315
1.312	0.11565
1.314	0.1217
1.316	0.11785000000000001
1.318	0.12259999999999999
1.32	0.11965
1.322	0.11855000000000002
1.324	0.11565
1.3259999999999998	0.11875
1.328	0.1177
1.3299999999999998	0.122
1.332	0.1179
1.3339999999999999	0.12140000000000001
1.336	0.12279999999999999
1.3379999999999999	0.12040000000000001
1.34	0.11525000000000002
1.3419999999999999	0.11595
1.344	0.12195
1.346	0.11995
1.348	0.11880000000000002
1.35	0.11649999999999999
1.352	0.11660000000000001
1.354	0.11630000000000001
1.3559999999999999	0.11825
1.358	0.11674999999999999
1.3599999999999999	0.11925
1.362	0.1177
1.3639999999999999	0.119
1.366	0.11755000000000002
1.3679999999999999	0.11660000000000001
1.37	0.12135000000000001
1.3719999999999999	0.11960000000000001
1.374	0.12040000000000001
1.376	0.1217
1.3780000000000001	0.1172
1.38	0.11780000000000002
1.3820000000000001	0.1195
1.384	0.12235000000000001
1.3860000000000001	0.11345
1.388	0.11665
1.39	0.1184
1.392	0.1139
1.394	0.11905000000000002
1.396	0.1215
1.398	0.1152
1.4000000000000001	0.11330000000000001
1.402	0.1194
1.4040000000000001	0.11935000000000001
1.406	0.1184
1.4080000000000001	0.11660000000000001
1.41	0.11985000000000001
1.4120000000000001	0.11524999999999999
1.414	0.11599999999999999
1.4160000000000001	0.11810000000000001
1.418	0.11885000000000001
1.4200000000000002	0.1174
1.422	0.11880000000000002
1.424	0.11960000000000001
1.426	0.11595
1.428	0.1179
1.43	0.11805000000000002
1.432	0.12295
1.434	0.1199
1.436	0.12079999999999999
1.438	0.11730000000000002
1.44	0.11560000000000001
1.442	0.12010000000000001
1.444	0.1185
1.4460000000000002	0.1187
1.448	0.11910000000000001
1.4500000000000002	0.11860000000000001
1.452	0.11605000000000001
1.4540000000000002	0.11729999999999999
1.456	0.11860000000000001
1.458	0.11845
1.46	0.11655000000000001
1.462	0.1195
1.464	0.11650000000000002
1.466	0.12205000000000002
1.468	0.11985000000000001
1.47	0.11695
1.472	0.12035000000000001
1.474	0.11915
1.476	0.12355
1.478	0.11455000000000001
1.48	0.1167
1.482	0.11815
1.484	0.11865
1.486	0.11599999999999999
1.488	0.1248
1.49	0.11400000000000002
1.492	0.11929999999999999
1.494	0.12040000000000001
1.496	0.1205
1.498	0.11574999999999999
1.5	0.12015
1.502	0.11460000000000001
1.504	0.11905000000000002
1.506	0.118
1.508	0.1169
1.51	0.11605000000000001
1.512	0.11910000000000001
1.514	0.11645
1.516	0.11705000000000002
1.518	0.11745
1.52	0.11780000000000002
1.522	0.11875
1.524	0.11860000000000001
1.526	0.1271
1.528	0.11574999999999999
1.53	0.1185
1.532	0.12110000000000001
1.534	0.1134
1.536	0.11829999999999999
1.538	0.11730000000000002
1.54	0.11435000000000001
1.542	0.1127
1.544	0.11910000000000001
1.546	0.118
1.548	0.11715
1.55	0.1167
1.552	0.11765
1.554	0.11645
1.5559999999999998	0.1174
1.558	0.12110000000000001
1.5599999999999998	0.11880000000000002
1.562	0.11915
1.564	0.11835000000000001
1.566	0.11845
1.568	0.1152
1.5699999999999998	0.11780000000000002
1.572	0.11795
1.574	0.12215000000000001
1.576	0.11505000000000001
1.5779999999999998	0.11925
1.58	0.11875
1.582	0.12154999999999999
1.584	0.11955000000000002
1.5859999999999999	0.12175
1.5879999999999999	0.1177
1.59	0.11825
1.592	0.11400000000000002
1.5939999999999999	0.11660000000000001
1.5959999999999999	0.11649999999999999
1.598	0.12279999999999999
1.6	0.1197
1.6019999999999999	0.11695
1.6039999999999999	0.11885000000000001
1.606	0.1172
1.608	0.1184
1.6099999999999999	0.1189
1.6119999999999999	0.1215
1.614	0.12210000000000001
1.616	0.11624999999999999
1.6179999999999999	0.11835000000000001
1.6199999999999999	0.11780000000000002
1.6219999999999999	0.11880000000000002
1.624	0.1205
1.6260000000000001	0.1185
1.628	0.119
1.63	0.11505000000000001
1.6320000000000001	0.12075
1.6340000000000001	0.11735000000000001
1.636	0.11605000000000001
1.638	0.11960000000000001
1.6400000000000001	0.11599999999999999
1.6420000000000001	0.11995
1.644	0.11680000000000001
1.646	0.12040000000000001
1.6480000000000001	0.1144
1.6500000000000001	0.1169
1.652	0.1172
1.654	0.1192
1.656	0.11780000000000002
1.6580000000000001	0.11685000000000001
1.66	0.11830000000000002
1.662	0.11965
1.664	0.12090000000000001
1.6660000000000001	0.11645
1.6680000000000001	0.12135000000000001
1.67	0.11560000000000001
1.672	0.1164
1.6740000000000002	0.11674999999999999
1.6760000000000002	0.1174
1.678	0.11615
1.68	0.1205
1.6820000000000002	0.11535000000000001
1.6840000000000002	0.11699999999999999
1.686	0.11649999999999999
1.688	0.12060000000000001
1.69	0.1182
1.6920000000000002	0.11654999999999999
1.694	0.11915
1.696	0.12060000000000001
1.698	0.11649999999999999
1.7000000000000002	0.12010000000000001
1.702	0.11765
1.704	0.1199
1.706	0.11510000000000001
1.7080000000000002	0.1192
1.71	0.11550000000000002
1.712	0.12115000000000001
1.714	0.11685000000000001
1.7160000000000002	0.11825
1.718	0.12115000000000001
1.72	0.11825
1.722	0.1177
1.7239999999999998	0.12040000000000001
1.7260000000000002	0.11960000000000001
1.728	0.11745
1.73	0.12355
1.7319999999999998	0.12245
1.7340000000000002	0.12290000000000001
1.736	0.11845
1.738	0.1197
1.7399999999999998	0.11725
1.7420000000000002	0.11865
1.744	0.11845
1.746	0.11930000000000002
1.748	0.12055000000000002
1.7500000000000002	0.118
1.752	0.11925
1.754	0.1195
1.756	0.11810000000000001
1.7579999999999998	0.12015
1.76	0.11915
1.762	0.11880000000000002
1.764	0.11879999999999999
1.7659999999999998	0.11935000000000001
1.7680000000000002	0.1207
1.77	0.11599999999999999
1.772	0.12015
1.7739999999999998	0.12010000000000001
1.7760000000000002	0.11979999999999999
1.778	0.11879999999999999
1.78	0.12195
1.7819999999999998	0.11795
1.7840000000000003	0.11480000000000001
1.786	0.1202
1.788	0.1207
1.79	0.11424999999999999
1.7919999999999998	0.11835000000000001
1.794	0.12079999999999999
1.796	0.11685000000000001
1.798	0.12095
1.7999999999999998	0.11925
1.802	0.11779999999999999
1.804	0.11510000000000001
1.806	0.11680000000000001
1.8079999999999998	0.11955000000000002
1.81	0.1172
1.812	0.11780000000000002
1.814	0.11715
1.8159999999999998	0.12225
1.818	0.11865
1.82	0.11795
1.822	0.12085000000000001
1.8239999999999998	0.11705000000000002
1.8259999999999998	0.11975
1.828	0.11785000000000001
1.83	0.11699999999999999
1.8319999999999999	0.11860000000000001
1.8339999999999999	0.11830000000000002
1.836	0.1215
1.838	0.1174
1.8399999999999999	0.1169
1.8419999999999999	0.11654999999999999
1.844	0.11825
1.846	0.11975
1.848	0.12290000000000001
1.8499999999999999	0.12025
1.8519999999999999	0.11695
1.854	0.11925
1.856	0.11449999999999999
1.8579999999999999	0.11324999999999999
1.8599999999999999	0.11865
1.862	0.1192
1.864	0.11985000000000001
1.8659999999999999	0.11615
1.8679999999999999	0.12029999999999999
1.87	0.11885000000000001
1.872	0.1179
1.8739999999999999	0.11780000000000002
1.876	0.1142
1.8780000000000001	0.1172
1.8800000000000001	0.11595
1.882	0.12029999999999999
1.884	0.1164
1.886	0.11510000000000001
1.8880000000000001	0.1142
1.8900000000000001	0.12230000000000002
1.892	0.11649999999999999
1.894	0.11825
1.8960000000000001	0.12175
1.8980000000000001	0.11575000000000002
1.9	0.1169
1.902	0.11499999999999999
1.9040000000000001	0.11680000000000001
1.9060000000000001	0.11979999999999999
1.908	0.11645
1.91	0.1134
1.9120000000000001	0.11610000000000001
1.9140000000000001	0.1167
1.916	0.11610000000000001
1.918	0.11925
1.92	0.11860000000000001
1.9220000000000002	0.1162
1.924	0.11585000000000001
1.926	0.11965
1.928	0.1174
1.9300000000000002	0.11904999999999999
1.932	0.11745
1.934	0.11775
1.936	0.12325
1.9380000000000002	0.11880000000000002
1.94	0.11860000000000001
1.942	0.11879999999999999
1.944	0.11699999999999999
1.9460000000000002	0.11935000000000001
1.9480000000000002	0.11705000000000002
1.95	0.1169
1.952	0.11960000000000001
1.9539999999999997	0.11975
1.9560000000000002	0.12115000000000001
1.958	0.11565
1.96	0.1192
1.9619999999999997	0.1184
1.9640000000000002	0.1202
1.966	0.11255000000000001
1.968	0.11925
1.97	0.1152
1.9720000000000002	0.11585000000000001
1.974	0.11185
1.976	0.11665
1.978	0.12384999999999999
1.9800000000000002	0.11795
1.982	0.11725
1.984	0.11450000000000002
1.986	0.122
1.9879999999999998	0.11830000000000002
1.9900000000000002	0.11660000000000001
1.992	0.12054999999999999
1.994	0.11649999999999999
1.9959999999999998	0.11745
1.9980000000000002	0.12115000000000001
2.0	0.1212
2.002	0.1197
2.004	0.11880000000000002
2.0060000000000002	0.11500000000000002
2.008	0.11929999999999999
2.01	0.1174
2.012	0.1175
2.0140000000000002	0.121
2.016	0.11585000000000001
2.018	0.1172
2.02	0.11905000000000002
2.022	0.11895
2.024	0.12105000000000002
2.026	0.11895
2.028	0.11655000000000001
2.03	0.11980000000000002
2.032	0.11645
2.0340000000000003	0.11715
2.036	0.1207
2.038	0.12179999999999999
2.04	0.12090000000000001
2.0420000000000003	0.11805000000000002
2.044	0.11754999999999999
2.046	0.1149
2.048	0.1167
2.0500000000000003	0.11960000000000001
2.052	0.11975
2.054	0.122
2.056	0.11875
2.0580000000000003	0.11725
2.06	0.1199
2.062	0.1142
2.064	0.1149
2.0660000000000003	0.11615
2.068	0.11605000000000001
2.07	0.11705000000000002
2.072	0.11665
2.0740000000000003	0.12030000000000002
2.076	0.1172
2.078	0.11780000000000002
2.08	0.118
2.0820000000000003	0.11985000000000001
2.084	0.1185
2.086	0.121
2.088	0.11935000000000001
2.09	0.1199
2.092	0.1207
2.094	0.11649999999999999
2.096	0.11610000000000001
2.098	0.11705000000000002
2.1	0.12060000000000001
2.102	0.12030000000000002
2.104	0.11760000000000001
2.106	0.11845
2.108	0.11935000000000001
2.11	0.1149
2.112	0.11595
2.114	0.1195
2.116	0.11725
2.118	0.11585000000000001
2.12	0.11795
2.122	0.11560000000000001
2.1239999999999997	0.1152
2.1260000000000003	0.11775
2.128	0.12040000000000001
2.13	0.11635000000000001
2.1319999999999997	0.12060000000000001
2.1340000000000003	0.121
2.136	0.1202
2.138	0.12085000000000001
2.1399999999999997	0.11930000000000002
2.1420000000000003	0.11780000000000002
2.144	0.11780000000000002
2.146	0.11715
2.1479999999999997	0.11530000000000001
2.15	0.11585000000000001
2.152	0.1169
2.154	0.1185
2.156	0.1182
2.158	0.11829999999999999
2.16	0.11635000000000001
2.162	0.1195
2.164	0.11735000000000001
2.166	0.11785000000000001
2.168	0.11610000000000001
2.17	0.11905000000000002
2.172	0.11735000000000001
2.174	0.11395
2.176	0.1179
2.178	0.1182
2.18	0.11805000000000002
2.182	0.1207
2.1839999999999997	0.11665
2.186	0.11695
2.188	0.11624999999999999
2.19	0.11535000000000001
2.1919999999999997	0.11815
2.194	0.11930000000000002
2.196	0.11795
2.198	0.1179
2.1999999999999997	0.11995
2.202	0.11880000000000002
2.204	0.11715
2.206	0.11525000000000002
2.2079999999999997	0.1197
2.21	0.11585000000000001
2.212	0.11649999999999999
2.214	0.11945
2.2159999999999997	0.122
2.218	0.11960000000000001
2.22	0.11905000000000002
2.222	0.12075
2.2239999999999998	0.11480000000000001
2.226	0.11935000000000001
2.228	0.11649999999999999
2.23	0.12195
2.2319999999999998	0.1202
2.234	0.11610000000000001
2.236	0.11780000000000002
2.238	0.11705000000000002
2.2399999999999998	0.11735000000000001
2.242	0.1189
2.244	0.11880000000000002
2.246	0.1149
2.248	0.11615
2.25	0.11680000000000001
2.252	0.12040000000000001
2.254	0.11685000000000001
2.2560000000000002	0.11705000000000002
2.258	0.118
2.26	0.1189
2.262	0.11624999999999999
2.2640000000000002	0.11945
2.266	0.1177
2.268	0.11815
2.27	0.11910000000000001
2.2720000000000002	0.1172
2.274	0.12030000000000002
2.276	0.11795
2.278	0.1149
2.2800000000000002	0.11810000000000001
2.282	0.11599999999999999
2.284	0.1202
2.286	0.1152
2.2880000000000003	0.11810000000000001
2.29	0.11775
2.292	0.11665
2.294	0.11955000000000002
2.2960000000000003	0.11855000000000002
2.298	0.11885000000000001
2.3	0.1199
2.302	0.11549999999999999
2.3040000000000003	0.12154999999999999
2.306	0.11865
2.308	0.11655000000000001
2.31	0.11495
2.3120000000000003	0.12090000000000001
2.314	0.11960000000000001
2.316	0.11880000000000002
2.318	0.11655000000000001
2.32	0.11680000000000001
2.322	0.11785000000000001
2.324	0.12090000000000001
2.326	0.11775
2.328	0.11779999999999999
2.33	0.11530000000000001
2.332	0.11649999999999999
2.334	0.11960000000000001
2.336	0.1129
2.338	0.11655000000000001
2.34	0.12055000000000002
2.342	0.11904999999999999
2.344	0.12015
2.346	0.11665
2.348	0.11580000000000001
2.35	0.119
2.352	0.1202
2.3539999999999996	0.11945
2.3560000000000003	0.11660000000000001
2.358	0.11745
2.36	0.11649999999999999
2.3619999999999997	0.1207
2.3640000000000003	0.11655000000000001
2.366	0.11495
2.368	0.11760000000000001
2.37	0.11725
2.3720000000000003	0.11885000000000001
2.374	0.11830000000000002
2.376	0.1139
2.378	0.11745
2.3800000000000003	0.12
2.382	0.11745
2.384	0.1205
2.386	0.11945
2.388	0.11760000000000001
2.39	0.11995
2.392	0.1174
2.394	0.1144
2.396	0.11779999999999999
2.398	0.1185
2.4	0.11879999999999999
2.402	0.1182
2.404	0.1175
2.406	0.1212
2.408	0.11935000000000001
2.41	0.11685000000000001
2.412	0.11830000000000002
2.414	0.11810000000000001
2.416	0.1199
2.418	0.11810000000000001
2.42	0.11535000000000001
2.4219999999999997	0.12055000000000002
2.424	0.11760000000000001
2.426	0.11745
2.428	0.11365
2.4299999999999997	0.11655000000000001
2.432	0.11985000000000001
2.434	0.11560000000000001
2.436	0.1215
2.4379999999999997	0.12015
2.44	0.12040000000000001
2.442	0.11635000000000001
2.444	0.12160000000000001
2.4459999999999997	0.11960000000000001
2.448	0.11825
2.45	0.11549999999999999
2.452	0.11624999999999999
2.4539999999999997	0.1157
2.456	0.11549999999999999
2.458	0.118
2.46	0.1185
2.4619999999999997	0.11495
2.464	0.1169
2.466	0.11545
2.468	0.11680000000000001
2.4699999999999998	0.1162
2.472	0.12129999999999999
2.474	0.11655000000000001
2.476	0.11704999999999999
2.478	0.1184
2.48	0.11810000000000001
2.4819999999999998	0.11674999999999999
2.484	0.11760000000000001
2.486	0.1184
2.488	0.1202
2.4899999999999998	0.11810000000000001
2.492	0.11925
2.494	0.1197
2.496	0.1187
2.4979999999999998	0.1157
2.5	0.12215000000000001
2.5020000000000002	0.1169
2.504	0.1179
2.506	0.11760000000000001
2.508	0.11530000000000001
2.5100000000000002	0.11605000000000001
2.512	0.11979999999999999
2.514	0.11600000000000002
2.516	0.11710000000000001
2.5180000000000002	0.11655000000000001
2.52	0.12065000000000001
2.522	0.1197
2.524	0.11810000000000001
2.5260000000000002	0.1175
2.528	0.1184
2.53	0.121
2.532	0.11549999999999999
2.5340000000000003	0.11630000000000001
2.536	0.12390000000000001
2.538	0.1195
2.54	0.1157
2.5420000000000003	0.1192
2.544	0.1152
2.546	0.12010000000000001
2.548	0.11699999999999999
2.55	0.11780000000000002
2.552	0.11775
2.554	0.11424999999999999
2.556	0.11580000000000001
2.558	0.11380000000000001
2.56	0.11595
2.562	0.118
2.564	0.12160000000000001
2.566	0.11674999999999999
2.568	0.11835000000000001
2.5700000000000003	0.12075
2.572	0.11925
2.574	0.11725
2.576	0.11795
2.5780000000000003	0.11580000000000001
2.58	0.11855000000000002
2.582	0.11915
2.5839999999999996	0.1147
2.5860000000000003	0.11935000000000001
2.588	0.1174
2.59	0.11815
2.5919999999999996	0.119
2.5940000000000003	0.11655000000000001
2.596	0.11545
2.598	0.11525000000000002
2.6	0.11660000000000001
2.6020000000000003	0.11395
2.604	0.12090000000000001
2.606	0.11895
2.608	0.11745
2.6100000000000003	0.1195
2.612	0.11910000000000001
2.614	0.11975
2.616	0.1184
2.618	0.1174
2.62	0.11674999999999999
2.622	0.1205
2.624	0.11730000000000002
2.626	0.11715
2.628	0.11730000000000002
2.63	0.1185
2.632	0.11895
2.634	0.11935000000000001
2.636	0.1182
2.638	0.1212
2.64	0.1169
2.642	0.11795
2.644	0.11965
2.646	0.118
2.648	0.11524999999999999
2.65	0.11865
2.6519999999999997	0.1184
2.654	0.11725
2.656	0.11545
2.658	0.11895
2.6599999999999997	0.11530000000000001
2.662	0.11845
2.664	0.1157
2.666	0.11555000000000001
2.6679999999999997	0.11645
2.67	0.11925
2.672	0.11630000000000001
2.674	0.12185000000000001
2.6759999999999997	0.11725
2.6780000000000004	0.11510000000000001
2.68	0.1195
2.682	0.11835000000000001
2.6839999999999997	0.11555000000000001
2.686	0.11825
2.688	0.11685000000000001
2.69	0.11810000000000001
2.692	0.118
2.694	0.11895
2.696	0.11500000000000002
2.698	0.11935000000000001
2.7	0.1192
2.702	0.12010000000000001
2.704	0.11480000000000001
2.706	0.119
2.708	0.12275
2.71	0.11715
2.7119999999999997	0.11975
2.714	0.11765
2.716	0.11875
2.718	0.11480000000000001
2.7199999999999998	0.12115000000000001
2.722	0.118
2.724	0.11995
2.726	0.1225
2.7279999999999998	0.11630000000000001
2.73	0.11665
2.732	0.11335
2.734	0.11945
2.7359999999999998	0.11445
2.738	0.12060000000000001
2.74	0.11735000000000001
2.742	0.1167
2.7439999999999998	0.11760000000000001
2.746	0.1175
2.748	0.11435000000000001
2.75	0.12035000000000001
2.752	0.12025
2.754	0.11665
2.7560000000000002	0.12040000000000001
2.758	0.12040000000000001
2.76	0.11685000000000001
2.762	0.11705000000000002
2.7640000000000002	0.11829999999999999
2.766	0.11710000000000001
2.768	0.1184
2.77	0.12175
2.7720000000000002	0.12025
2.774	0.1144
2.776	0.11530000000000001
2.778	0.1139
2.78	0.12010000000000001
2.782	0.11815
2.784	0.11560000000000001
2.786	0.11860000000000001
2.788	0.12204999999999999
2.79	0.1222
2.792	0.11815
2.794	0.11600000000000002
2.796	0.11915
2.798	0.11325000000000002
2.8000000000000003	0.12080000000000002
2.802	0.12065000000000001
2.804	0.11535000000000001
2.806	0.11660000000000001
2.8080000000000003	0.11505000000000001
2.81	0.1184
2.812	0.11810000000000001
2.814	0.1187
2.8160000000000003	0.118
2.818	0.11735000000000001
2.82	0.121
2.822	0.11830000000000002
2.8240000000000003	0.11910000000000001
2.826	0.11979999999999999
2.828	0.11745
2.83	0.12390000000000001
2.8320000000000003	0.11530000000000001
2.834	0.11875
2.836	0.11815
2.838	0.1142
2.8400000000000003	0.12040000000000001
2.842	0.1197
2.844	0.12165000000000001
2.846	0.12275
2.848	0.1197
2.85	0.11760000000000001
2.852	0.11265
2.854	0.1169
2.856	0.12054999999999999
2.858	0.1189
2.86	0.11315
2.862	0.11765
2.864	0.11965
2.866	0.11695
2.868	0.1157
2.87	0.11410000000000001
2.872	0.11249999999999999
2.874	0.1152
2.876	0.1159
2.878	0.11410000000000001
2.88	0.11560000000000001
2.8819999999999997	0.1142
2.884	0.11945
2.886	0.11695
2.888	0.11685000000000001
2.8899999999999997	0.11975
2.8920000000000003	0.11674999999999999
2.894	0.11654999999999999
2.896	0.1157
2.8979999999999997	0.11515
2.9000000000000004	0.11935000000000001
2.902	0.11955000000000002
2.904	0.11495
2.9059999999999997	0.1202
2.9080000000000004	0.11595
2.91	0.11395
2.912	0.12104999999999999
2.9139999999999997	0.11710000000000001
2.916	0.11795
2.918	0.11865
2.92	0.1179
2.922	0.11685000000000001
2.924	0.11825
2.926	0.12085000000000001
2.928	0.11980000000000002
2.93	0.119
2.932	0.11465
2.934	0.11880000000000002
2.936	0.11830000000000002
2.938	0.11695
2.94	0.119
2.942	0.12110000000000001
2.944	0.11960000000000001
2.946	0.1197
2.948	0.11945
2.9499999999999997	0.11679999999999999
2.952	0.1169
2.954	0.11655000000000001
2.956	0.11960000000000001
2.9579999999999997	0.1212
2.96	0.11460000000000001
2.962	0.11929999999999999
2.964	0.1157
2.9659999999999997	0.11195
2.968	0.11595
2.97	0.11725
2.972	0.11649999999999999
2.9739999999999998	0.11530000000000001
2.976	0.11375000000000002
2.978	0.11815
2.98	0.1189
2.9819999999999998	0.11705000000000002
2.984	0.11535000000000001
2.986	0.11605000000000001
2.988	0.11745
2.9899999999999998	0.11495
2.992	0.11785000000000001
2.994	0.11555000000000001
2.996	0.12195
2.9979999999999998	0.11810000000000001
3.0	0.1147
3.0020000000000002	0.11565
3.004	0.1195
3.006	0.12029999999999999
3.008	0.11745
3.01	0.11525000000000002
3.012	0.11745
3.0140000000000002	0.11580000000000001
3.016	0.11630000000000001
3.018	0.11710000000000001
3.02	0.11674999999999999
3.0220000000000002	0.11180000000000001
3.024	0.11745
3.026	0.11754999999999999
3.028	0.12115000000000001
3.0300000000000002	0.11910000000000001
3.032	0.11930000000000002
3.034	0.11945
3.036	0.12090000000000001
3.0380000000000003	0.11905000000000002
3.04	0.11715
3.042	0.1175
3.044	0.12040000000000001
3.0460000000000003	0.12275
3.048	0.11510000000000001
3.05	0.1184
3.052	0.11795
3.0540000000000003	0.11855000000000002
3.056	0.11860000000000001
3.058	0.11730000000000002
3.06	0.1144
3.0620000000000003	0.118
3.064	0.1179
3.066	0.11865
3.068	0.11545
3.0700000000000003	0.11915
3.072	0.11615
3.074	0.11985000000000001
3.076	0.11935000000000001
3.078	0.11875
3.08	0.11580000000000001
3.082	0.1162
3.084	0.11729999999999999
3.086	0.12
3.088	0.11605000000000001
3.09	0.11735000000000001
3.092	0.11685000000000001
3.094	0.11505000000000001
3.096	0.1167
3.098	0.1129
3.1	0.12085000000000001
3.102	0.11430000000000001
3.104	0.12325
3.106	0.12154999999999999
3.108	0.12180000000000002
3.11	0.11635000000000001
3.1119999999999997	0.11580000000000001
3.114	0.11845
3.116	0.11979999999999999
3.118	0.11865
3.1199999999999997	0.11430000000000001
3.1220000000000003	0.1127
3.124	0.11655000000000001


==> data/loss1_0.dat <==
Itern	loss_imagectx	loss_textctx
0.0016	0.1279	0.12325
0.0032	0.12685	0.12495
0.0048	0.12445	0.12565
0.0064	0.1263	0.126
0.008	0.12645	0.1261
0.0096	0.12680000000000002	0.1271
0.0112	0.126	0.12475
0.0128	0.12655	0.1245
0.0144	0.12445	0.12515
0.016	0.1254	0.12265
0.0176	0.12565	0.1247
0.0192	0.12675	0.12685000000000002
0.0208	0.1254	0.12395
0.0224	0.127	0.1265
0.024	0.12480000000000001	0.12390000000000001
0.0256	0.12395	0.12545
0.0272	0.12714999999999999	0.12695
0.0288	0.12595	0.12605
0.0304	0.12525	0.1278
0.032	0.124	0.12459999999999999
0.0336	0.12525	0.12415000000000001
0.0352	0.12445	0.124
0.0368	0.1253	0.1242
0.0384	0.1266	0.12465
0.04	0.12435	0.12515
0.0416	0.12525	0.1256
0.0432	0.1263	0.12805
0.0448	0.12614999999999998	0.12665
0.0464	0.12475	0.12494999999999999
0.048	0.12445	0.12525
0.0496	0.12675	0.12675
0.0512	0.12619999999999998	0.12555
0.0528	0.12465000000000001	0.12685000000000002
0.0544	0.12459999999999999	0.1227
0.056	0.12665	0.126
0.0576	0.1235	0.12405
0.0592	0.12375	0.12405
0.0608	0.1261	0.1267
0.0624	0.12240000000000001	0.1249
0.064	0.1252	0.12530000000000002
0.0656	0.12385000000000002	0.1261
0.0672	0.12355	0.12755
0.0688	0.12505	0.1235
0.0704	0.12385	0.12535
0.072	0.12635000000000002	0.12465000000000001
0.0736	0.12495	0.1263
0.0752	0.124	0.12675
0.0768	0.12475	0.12725
0.0784	0.1276	0.1248
0.08	0.1245	0.12435
0.0816	0.12505	0.1273
0.0832	0.12329999999999999	0.1245
0.0848	0.1215	0.1251
0.0864	0.12630000000000002	0.12530000000000002
0.088	0.12395	0.1255
0.0896	0.12329999999999999	0.12425
0.0912	0.12390000000000001	0.1255
0.0928	0.1251	0.12595
0.0944	0.12375	0.1269
0.096	0.1242	0.1238
0.0976	0.12605	0.12655
0.0992	0.12475	0.12460000000000002
0.1008	0.12815	0.12465
0.1024	0.12329999999999999	0.12435
0.104	0.12635000000000002	0.1247
0.1056	0.1256	0.1253
0.1072	0.12545	0.1242
0.1088	0.12444999999999999	0.1226
0.1104	0.12655	0.1244
0.112	0.1257	0.1252
0.1136	0.125	0.12465000000000001
0.1152	0.1263	0.1249
0.1168	0.1261	0.12475
0.1184	0.12525	0.1252
0.12	0.1259	0.1261
0.1216	0.12530000000000002	0.1257
0.1232	0.1269	0.12505
0.1248	0.1251	0.12665
0.1264	0.12505	0.12685000000000002
0.128	0.1269	0.12405
0.1296	0.12635000000000002	0.1276
0.1312	0.12625	0.12505
0.1328	0.12355	0.12475
0.1344	0.12695	0.12635000000000002
0.136	0.1252	0.12390000000000001
0.1376	0.12485000000000002	0.12405
0.1392	0.1247	0.12465
0.1408	0.124	0.1264
0.1424	0.1242	0.12675
0.144	0.12255	0.12355
0.1456	0.1261	0.12340000000000001
0.1472	0.12340000000000001	0.12725
0.1488	0.12515	0.12815
0.1504	0.12409999999999999	0.12630000000000002
0.152	0.12405000000000001	0.1261
0.1536	0.12465	0.12465
0.1552	0.1251	0.12455
0.1568	0.12635000000000002	0.12764999999999999
0.1584	0.12535000000000002	0.12505
0.16	0.1255	0.1256
0.1616	0.1262	0.1258
0.1632	0.1231	0.1269
0.1648	0.12390000000000001	0.1261
0.1664	0.12545	0.1258
0.168	0.12304999999999999	0.12625
0.1696	0.12505	0.12484999999999999
0.1712	0.12545	0.1281
0.1728	0.12675	0.12655
0.1744	0.12295	0.12445
0.176	0.12655	0.12455
0.1776	0.1238	0.1257
0.1792	0.12240000000000001	0.12645
0.1808	0.12295	0.12415000000000001
0.1824	0.12515	0.125
0.184	0.12425	0.1271
0.1856	0.1281	0.1266
0.1872	0.127	0.1266
0.1888	0.12435	0.125
0.1904	0.12655	0.12445
0.192	0.12625	0.1273
0.1936	0.12714999999999999	0.1249
0.1952	0.12595	0.1253
0.1968	0.12459999999999999	0.1255
0.1984	0.1264	0.12459999999999999
0.2	0.125	0.12695
0.2016	0.1276	0.12555
0.2032	0.12515	0.125
0.2048	0.12415000000000001	0.12565
0.2064	0.1258	0.12434999999999999
0.208	0.1252	0.125
0.2096	0.12555	0.1251
0.2112	0.12685000000000002	0.1251
0.2128	0.1237	0.12495
0.2144	0.126	0.12519999999999998
0.216	0.12619999999999998	0.1273
0.2176	0.12614999999999998	0.12575
0.2192	0.1257	0.12545
0.2208	0.12415	0.1234
0.2224	0.1232	0.12514999999999998
0.224	0.12279999999999999	0.1243
0.2256	0.12580000000000002	0.12619999999999998
0.2272	0.12375	0.12675
0.2288	0.1231	0.12545
0.2304	0.1255	0.12365
0.232	0.125	0.1268
0.2336	0.12455	0.12495
0.2352	0.1245	0.1254
0.2368	0.1252	0.12485000000000002
0.2384	0.1248	0.12669999999999998
0.24	0.1238	0.12325
0.2416	0.12645	0.12455
0.2432	0.12355	0.12714999999999999
0.2448	0.12335	0.1256
0.2464	0.12455	0.12519999999999998
0.248	0.1249	0.1256
0.2496	0.1246	0.1254
0.2512	0.12575	0.12680000000000002
0.2528	0.12285	0.12715
0.2544	0.12329999999999999	0.12475
0.256	0.1254	0.12435000000000002
0.2576	0.12545	0.12669999999999998
0.2592	0.1257	0.1251
0.2608	0.12505	0.12664999999999998
0.2624	0.12565	0.1247
0.264	0.12465	0.12485
0.2656	0.12535000000000002	0.12614999999999998
0.2672	0.12295	0.12595
0.2688	0.12525	0.12675
0.2704	0.1266	0.1245
0.272	0.1265	0.1251
0.2736	0.125	0.1248
0.2752	0.1226	0.12525
0.2768	0.1237	0.1264
0.2784	0.124	0.1269
0.28	0.1245	0.12445
0.2816	0.12535	0.12580000000000002
0.2832	0.12595	0.12625
0.2848	0.1249	0.125
0.2864	0.1228	0.12565
0.288	0.12365	0.12545
0.2896	0.12645	0.12635000000000002
0.2912	0.12505	0.1252
0.2928	0.12525	0.12645
0.2944	0.12375	0.12445
0.296	0.1255	0.12505
0.2976	0.12475	0.1275
0.2992	0.12415000000000001	0.1261
0.3008	0.12755	0.12445
0.3024	0.12495	0.12715
0.304	0.12385	0.127
0.3056	0.12505	0.12415
0.3072	0.12390000000000001	0.1259
0.3088	0.1256	0.12390000000000001
0.3104	0.1246	0.1269
0.312	0.12390000000000001	0.12555
0.3136	0.1243	0.12435
0.3152	0.12459999999999999	0.12575
0.3168	0.12455	0.12525
0.3184	0.12329999999999999	0.1258
0.32	0.1257	0.12465
0.3216	0.12745	0.12580000000000002
0.3232	0.12440000000000001	0.1222
0.3248	0.12375	0.12494999999999999
0.3264	0.12290000000000001	0.12390000000000001
0.328	0.12564999999999998	0.124
0.3296	0.1242	0.1283
0.3312	0.1235	0.12495
0.3328	0.1235	0.1257
0.3344	0.12245	0.1269
0.336	0.1265	0.12434999999999999
0.3376	0.12630000000000002	0.12695
0.3392	0.1235	0.12614999999999998
0.3408	0.1256	0.12635000000000002
0.3424	0.12625	0.1275
0.344	0.12484999999999999	0.1257
0.3456	0.12365000000000001	0.1245
0.3472	0.12334999999999999	0.12505
0.3488	0.1258	0.12505
0.3504	0.12375	0.12569999999999998
0.352	0.12445	0.12525
0.3536	0.1256	0.12505
0.3552	0.12415000000000001	0.12675
0.3568	0.1237	0.12425
0.3584	0.12619999999999998	0.125
0.36	0.1249	0.1258
0.3616	0.12535	0.12564999999999998
0.3632	0.12325	0.1265
0.3648	0.12335	0.1229
0.3664	0.12345	0.12585
0.368	0.1264	0.1247
0.3696	0.1253	0.12535000000000002
0.3712	0.12325	0.12714999999999999
0.3728	0.1225	0.12329999999999999
0.3744	0.12545	0.1262
0.376	0.12334999999999999	0.1245
0.3776	0.1235	0.12495
0.3792	0.12645	0.1266
0.3808	0.1258	0.12614999999999998
0.3824	0.12295	0.12580000000000002
0.384	0.12385	0.1272
0.3856	0.12290000000000001	0.12775
0.3872	0.12384999999999999	0.12645
0.3888	0.12895	0.12595
0.3904	0.12525	0.1249
0.392	0.12575	0.1251
0.3936	0.1242	0.12545
0.3952	0.1238	0.12645
0.3968	0.12245	0.12545
0.3984	0.12425	0.12564999999999998
0.4	0.1259	0.1254
0.4016	0.126	0.12465
0.4032	0.12595	0.12415000000000001
0.4048	0.12459999999999999	0.1264
0.4064	0.12355	0.12355
0.408	0.12405000000000001	0.12564999999999998
0.4096	0.12440000000000001	0.12445
0.4112	0.12345	0.1245
0.4128	0.12285	0.12515
0.4144	0.1265	0.1252
0.416	0.12440000000000001	0.12455
0.4176	0.12475	0.12434999999999999
0.4192	0.12485	0.12580000000000002
0.4208	0.12365	0.1259
0.4224	0.1247	0.1245
0.424	0.1237	0.1262
0.4256	0.1265	0.12335000000000002
0.4272	0.1229	0.12595
0.4288	0.12425	0.12545
0.4304	0.12575	0.12525
0.432	0.12545	0.12625
0.4336	0.12340000000000001	0.12225
0.4352	0.1266	0.12615
0.4368	0.12279999999999999	0.12485
0.4384	0.1261	0.12390000000000001
0.44	0.124	0.1245
0.4416	0.12434999999999999	0.125
0.4432	0.124	0.12585
0.4448	0.12515	0.12335
0.4464	0.124	0.1265
0.448	0.1248	0.12440000000000001
0.4496	0.1242	0.12315000000000001
0.4512	0.1235	0.1274
0.4528	0.12315000000000001	0.12490000000000001
0.4544	0.12459999999999999	0.125
0.456	0.12645	0.12685000000000002
0.4576	0.1254	0.1244
0.4592	0.12415000000000001	0.1266
0.4608	0.12465000000000001	0.12580000000000002
0.4624	0.1256	0.126
0.464	0.12435	0.12630000000000002
0.4656	0.1227	0.12564999999999998
0.4672	0.12325	0.1231
0.4688	0.12405	0.12555
0.4704	0.12444999999999999	0.1257
0.472	0.1251	0.1261
0.4736	0.12564999999999998	0.12495
0.4752	0.12485	0.12575
0.4768	0.1249	0.12825
0.4784	0.12355	0.1255
0.48	0.1238	0.12669999999999998
0.4816	0.12755	0.12475
0.4832	0.1237	0.12475
0.4848	0.12304999999999999	0.12555
0.4864	0.12385	0.12505
0.488	0.12329999999999999	0.12555
0.4896	0.1239	0.12315000000000001
0.4912	0.12325	0.1261
0.4928	0.12455000000000001	0.12475
0.4944	0.12345	0.12345
0.496	0.12569999999999998	0.12585000000000002
0.4976	0.1221	0.1258
0.4992	0.1236	0.12395
0.5008	0.1236	0.12304999999999999
0.5024	0.1249	0.1257
0.504	0.12395	0.12575
0.5056	0.12555	0.12564999999999998
0.5072	0.1246	0.12415000000000001
0.5088	0.1217	0.12515
0.5104	0.12475	0.12545
0.512	0.1243	0.12619999999999998
0.5136	0.12664999999999998	0.12484999999999999
0.5152	0.12714999999999999	0.1265
0.5168	0.1274	0.12555
0.5184	0.1245	0.12625
0.52	0.12535	0.12580000000000002
0.5216	0.12315	0.12425
0.5232	0.12475	0.1232
0.5248	0.12455	0.12245
0.5264	0.12655	0.1232
0.528	0.12265	0.1243
0.5296	0.12315000000000001	0.12530000000000002
0.5312	0.12575	0.12415
0.5328	0.12325	0.12545
0.5344	0.12465000000000001	0.1252
0.536	0.1245	0.12585
0.5376	0.12635000000000002	0.1252
0.5392	0.12605	0.12525
0.5408	0.12595	0.1242
0.5424	0.12355	0.12425
0.544	0.12435	0.1292
0.5456	0.12645	0.1254
0.5472	0.1212	0.12575
0.5488	0.1243	0.12595
0.5504	0.1244	0.123
0.552	0.12304999999999999	0.12375
0.5536	0.12565	0.1248
0.5552	0.12425	0.12535000000000002
0.5568	0.12505	0.128
0.5584	0.12390000000000001	0.12580000000000002
0.56	0.12275	0.125
0.5616	0.1259	0.1245
0.5632	0.12525	0.1248
0.5648	0.12564999999999998	0.1254
0.5664	0.12409999999999999	0.126
0.568	0.12460000000000002	0.12475
0.5696	0.12195	0.125
0.5712	0.1243	0.1254
0.5728	0.1253	0.12605
0.5744	0.124	0.12605
0.576	0.12515	0.12735000000000002
0.5776	0.1253	0.12405
0.5792	0.1258	0.1258
0.5808	0.12329999999999999	0.1251
0.5824	0.12359999999999999	0.12309999999999999
0.584	0.1251	0.12724999999999997
0.5856	0.1248	0.12585000000000002
0.5872	0.12484999999999999	0.12605
0.5888	0.12325	0.1258
0.5904	0.12675	0.12360000000000002
0.592	0.1251	0.12619999999999998
0.5936	0.12335	0.12425
0.5952	0.12254999999999999	0.12304999999999999
0.5968	0.1259	0.12490000000000001
0.5984	0.12490000000000001	0.12440000000000001
0.6	0.1245	0.1266
0.6016	0.12495	0.12335
0.6032	0.1246	0.12345
0.6048	0.12525	0.1257
0.6064	0.1261	0.1259
0.608	0.1253	0.12739999999999999
0.6096	0.12459999999999999	0.12625
0.6112	0.1257	0.12569999999999998
0.6128	0.12365	0.12375
0.6144	0.12355	0.1252
0.616	0.1247	0.1258
0.6176	0.12204999999999999	0.1256
0.6192	0.1237	0.12555
0.6208	0.12695	0.127
0.6224	0.12475	0.1246
0.624	0.12440000000000001	0.12455
0.6256	0.1251	0.1241
0.6272	0.12615	0.1274
0.6288	0.1225	0.12525
0.6304	0.12555	0.125
0.632	0.12265	0.12685000000000002
0.6336	0.1251	0.1278
0.6352	0.12455	0.12395
0.6368	0.12484999999999999	0.12655
0.6384	0.12375	0.125
0.64	0.12345	0.12275
0.6416	0.1224	0.12355
0.6432	0.12535000000000002	0.12564999999999998
0.6448	0.12254999999999999	0.12555
0.6464	0.12445	0.12595
0.648	0.12315000000000001	0.1264
0.6496	0.12585	0.12505
0.6512	0.12279999999999999	0.1251
0.6528	0.1239	0.12514999999999998
0.6544	0.12585000000000002	0.12625
0.656	0.12425	0.1241
0.6576	0.12415000000000001	0.12505
0.6592	0.12705	0.12669999999999998
0.6608	0.1236	0.12355000000000001
0.6624	0.12484999999999999	0.12445
0.664	0.12565	0.1278
0.6656	0.12395	0.12585000000000002
0.6672	0.12275	0.12484999999999999
0.6688	0.1234	0.12525
0.6704	0.12484999999999999	0.1251
0.672	0.1231	0.12485
0.6736	0.1243	0.12595
0.6752	0.12309999999999999	0.12465000000000001
0.6768	0.12575	0.12384999999999999
0.6784	0.12465	0.1256
0.68	0.12395	0.12395
0.6816	0.12329999999999999	0.127
0.6832	0.12235	0.126
0.6848	0.1273	0.1272
0.6864	0.1235	0.1257
0.688	0.12395	0.12505
0.6896	0.1244	0.12485
0.6912	0.1252	0.12545
0.6928	0.12555	0.12714999999999999
0.6944	0.12605	0.12345
0.696	0.125	0.12445
0.6976	0.12585	0.12645
0.6992	0.12415	0.12605
0.7008	0.12365	0.12605
0.7024	0.1239	0.12475
0.704	0.12575	0.12625
0.7056	0.12329999999999999	0.1243
0.7072	0.12545	0.12455
0.7088	0.1254	0.1267
0.7104	0.1242	0.12445
0.712	0.12415	0.12874999999999998
0.7136	0.1244	0.1237
0.7152	0.12535000000000002	0.12714999999999999
0.7168	0.1239	0.1242
0.7184	0.12425	0.1247
0.72	0.1254	0.1255
0.7216	0.125	0.12655
0.7232	0.12435	0.12395
0.7248	0.1237	0.1246
0.7264	0.12469999999999999	0.12595
0.728	0.1239	0.12575
0.7296	0.1248	0.12664999999999998
0.7312	0.1245	0.12505
0.7328	0.1269	0.12655
0.7344	0.12475	0.12459999999999999
0.736	0.12445	0.12535000000000002
0.7376	0.12695	0.127
0.7392	0.12484999999999999	0.12569999999999998
0.7408	0.12425	0.12705
0.7424	0.1235	0.1268
0.744	0.1238	0.12625
0.7456	0.12575	0.12575
0.7472	0.12495	0.12635000000000002
0.7488	0.12279999999999999	0.12435
0.7504	0.12475	0.1268
0.752	0.12514999999999998	0.12345
0.7536	0.12415	0.12445
0.7552	0.12645	0.1248
0.7568	0.12240000000000001	0.12675
0.7584	0.12325	0.12459999999999999
0.76	0.1236	0.12705
0.7616	0.12685000000000002	0.1247
0.7632	0.12340000000000001	0.12695
0.7648	0.1242	0.12385000000000002
0.7664	0.12495	0.12874999999999998
0.768	0.12345	0.1242
0.7696	0.12714999999999999	0.1244
0.7712	0.1241	0.12575
0.7728	0.12459999999999999	0.1278
0.7744	0.1241	0.12365000000000001
0.776	0.12365000000000001	0.1255
0.7776	0.1236	0.12390000000000001
0.7792	0.1226	0.12855
0.7808	0.12435	0.12435
0.7824	0.12235	0.1238
0.784	0.12275	0.1248
0.7856	0.1258	0.12455
0.7872	0.12240000000000001	0.12455
0.7888	0.12325	0.12435
0.7904	0.12265000000000001	0.1257
0.792	0.1248	0.12490000000000001
0.7936	0.125	0.1263
0.7952	0.12435000000000002	0.1239
0.7968	0.124	0.1248
0.7984	0.1247	0.1251
0.8	0.12205	0.12695
0.8016	0.12409999999999999	0.1262
0.8032	0.12535	0.12535
0.8048	0.12284999999999999	0.12595
0.8064	0.12725	0.12555
0.808	0.125	0.12519999999999998
0.8096	0.1239	0.12469999999999999
0.8112	0.12329999999999999	0.12605
0.8128	0.1237	0.1231
0.8144	0.12340000000000001	0.12329999999999999
0.816	0.1252	0.12455
0.8176	0.12425	0.12455000000000001
0.8192	0.1264	0.12585000000000002
0.8208	0.12329999999999999	0.12515
0.8224	0.1245	0.12514999999999998
0.824	0.122	0.1257
0.8256	0.12475	0.12605
0.8272	0.1225	0.12484999999999999
0.8288	0.12335	0.12455
0.8304	0.12475	0.1243
0.832	0.1247	0.12475
0.8336	0.1254	0.1261
0.8352	0.12305	0.1264
0.8368	0.12535	0.12645
0.8384	0.124	0.12385
0.84	0.125	0.12435
0.8416	0.1259	0.12514999999999998
0.8432	0.12440000000000001	0.125
0.8448	0.12355	0.1258
0.8464	0.12435	0.12705
0.848	0.12365	0.1245
0.8496	0.1254	0.1261
0.8512	0.12435	0.1258
0.8528	0.12455	0.1232
0.8544	0.1236	0.12435
0.856	0.12254999999999999	0.1242
0.8576	0.12405	0.1247
0.8592	0.1243	0.1269
0.8608	0.12340000000000001	0.1261
0.8624	0.12495	0.1246
0.864	0.12229999999999999	0.12605
0.8656	0.12434999999999999	0.1255
0.8672	0.1253	0.12384999999999999
0.8688	0.12290000000000001	0.12355
0.8704	0.12229999999999999	0.12284999999999999
0.872	0.12435	0.12514999999999998
0.8736	0.12290000000000001	0.1249
0.8752	0.12190000000000001	0.1269
0.8768	0.12415000000000001	0.1282
0.8784	0.12545	0.12545
0.88	0.12564999999999998	0.12695
0.8816	0.12359999999999999	0.1239
0.8832	0.12154999999999999	0.12614999999999998
0.8848	0.12535000000000002	0.12440000000000001
0.8864	0.12530000000000002	0.1251
0.888	0.12345	0.12490000000000001
0.8896	0.12445	0.1243
0.8912	0.1263	0.1259
0.8928	0.12519999999999998	0.12695
0.8944	0.12434999999999999	0.126
0.896	0.12380000000000001	0.1253
0.8976	0.12575	0.12645
0.8992	0.12279999999999999	0.1245
0.9008	0.12459999999999999	0.12455
0.9024	0.12445	0.12430000000000001
0.904	0.12329999999999999	0.12685000000000002
0.9056	0.1235	0.12490000000000001
0.9072	0.12569999999999998	0.12545
0.9088	0.12615	0.1263
0.9104	0.12455	0.1248
0.912	0.12415	0.12565
0.9136	0.1253	0.1279
0.9152	0.1247	0.12505
0.9168	0.12265000000000001	0.12485
0.9184	0.12329999999999999	0.12890000000000001
0.92	0.12425	0.1237
0.9216	0.1236	0.12475
0.9232	0.12409999999999999	0.12655
0.9248	0.12254999999999999	0.12585000000000002
0.9264	0.1243	0.1245
0.928	0.12129999999999999	0.12495
0.9296	0.12434999999999999	0.12409999999999999
0.9312	0.124	0.1264
0.9328	0.12325	0.1236
0.9344	0.12459999999999999	0.1251
0.936	0.12315	0.1233
0.9376	0.12355	0.1262
0.9392	0.1222	0.125
0.9408	0.12445	0.12495
0.9424	0.12455	0.12385
0.944	0.1237	0.12614999999999998
0.9456	0.12254999999999999	0.1235
0.9472	0.12535	0.1249
0.9488	0.12564999999999998	0.12434999999999999
0.9504	0.12365000000000001	0.1244
0.952	0.1241	0.12545
0.9536	0.12625	0.12705
0.9552	0.12215	0.12564999999999998
0.9568	0.1256	0.1236
0.9584	0.12290000000000001	0.12505
0.96	0.1253	0.12695
0.9616	0.12290000000000001	0.125
0.9632	0.1238	0.1257
0.9648	0.12340000000000001	0.12505
0.9664	0.12515	0.1264
0.968	0.12515	0.12595
0.9696	0.1243	0.1244
0.9712	0.12295	0.12255
0.9728	0.12325	0.12329999999999999
0.9744	0.12415000000000001	0.12465
0.976	0.12279999999999999	0.1256
0.9776	0.12405	0.12490000000000001
0.9792	0.12434999999999999	0.12745
0.9808	0.12285	0.12475
0.9824	0.12254999999999999	0.1245
0.984	0.123	0.12460000000000002
0.9856	0.1238	0.12575
0.9872	0.1239	0.12415000000000001
0.9888	0.12465000000000001	0.12365000000000001
0.9904	0.12445	0.1268
0.992	0.12390000000000001	0.1246
0.9936	0.12484999999999999	0.12705
0.9952	0.1226	0.1248
0.9968	0.12440000000000001	0.12340000000000001
0.9984	0.12240000000000001	0.1241
1.0	0.12075	0.124
1.0016	0.1247	0.12680000000000002
1.0032	0.12384999999999999	0.126
1.0048	0.12215	0.1265
1.0064	0.1242	0.12614999999999998
1.008	0.12535000000000002	0.12495
1.0096	0.12375	0.12519999999999998
1.0112	0.12505	0.1271
1.0128	0.1264	0.12664999999999998
1.0144	0.12334999999999999	0.12514999999999998
1.016	0.1216	0.12505
1.0176	0.1251	0.1274
1.0192	0.12495	0.12645
1.0208	0.12340000000000001	0.12585000000000002
1.0224	0.12325	0.1244
1.024	0.12465000000000001	0.1283
1.0256	0.12525	0.12555
1.0272	0.126	0.12595
1.0288	0.1259	0.1257
1.0304	0.1265	0.12675
1.032	0.1253	0.1269
1.0336	0.1242	0.1262
1.0352	0.1255	0.1265
1.0368	0.12365	0.1236
1.0384	0.12475	0.12565
1.04	0.1248	0.12485
1.0416	0.12329999999999999	0.12745
1.0432	0.1266	0.124
1.0448	0.12285	0.12465
1.0464	0.12415000000000001	0.1247
1.048	0.12345	0.12485000000000002
1.0496	0.12240000000000001	0.12555
1.0512	0.12455	0.12455
1.0528	0.1241	0.1283
1.0544	0.12435	0.12575
1.056	0.1242	0.1276
1.0576	0.1246	0.12375
1.0592	0.1244	0.12415
1.0608	0.1245	0.1261
1.0624	0.12525	0.1242
1.064	0.12575	0.1262
1.0656	0.1237	0.12635
1.0672	0.1232	0.1246
1.0688	0.12385	0.1274
1.0704	0.12434999999999999	0.12614999999999998
1.072	0.123	0.12625
1.0736	0.12535000000000002	0.12785000000000002
1.0752	0.1261	0.1237
1.0768	0.1237	0.12625
1.0784	0.12345	0.12664999999999998
1.08	0.1232	0.12495
1.0816	0.12525	0.12555
1.0832	0.12355	0.1241
1.0848	0.12425	0.12505
1.0864	0.1237	0.12805
1.088	0.12385000000000002	0.12525
1.0896	0.1258	0.1252
1.0912	0.1242	0.12605
1.0928	0.122	0.1256
1.0944	0.12434999999999999	0.12485
1.096	0.1238	0.12630000000000002
1.0976	0.12285	0.1257
1.0992	0.12425	0.1262
1.1008	0.1257	0.12490000000000001
1.1024	0.1234	0.12490000000000001
1.104	0.12669999999999998	0.1237
1.1056	0.1237	0.1243
1.1072	0.12245	0.12440000000000001
1.1088	0.12115000000000001	0.1256
1.1104	0.12705	0.12714999999999999
1.112	0.12475	0.1255
1.1136	0.12304999999999999	0.12635000000000002
1.1152	0.12545	0.12755
1.1168	0.1222	0.12835000000000002
1.1184	0.12490000000000001	0.12565
1.12	0.12595	0.1253
1.1216	0.12290000000000001	0.12625
1.1232	0.12459999999999999	0.12655
1.1248	0.12484999999999999	0.12425
1.1264	0.12455	0.12465000000000001
1.128	0.12395	0.1245
1.1296	0.12375	0.12415000000000001
1.1312	0.1236	0.1243
1.1328	0.1253	0.12375
1.1344	0.12435	0.1246
1.136	0.12525	0.1263
1.1376	0.1221	0.1254
1.1392	0.1226	0.12595
1.1408	0.12365000000000001	0.1259
1.1424	0.1248	0.12735000000000002
1.144	0.12340000000000001	0.12415000000000001
1.1456	0.12340000000000001	0.1222
1.1472	0.12505	0.1266
1.1488	0.12365000000000001	0.12515
1.1504	0.1248	0.1261
1.152	0.1235	0.12395
1.1536	0.1254	0.12484999999999999
1.1552	0.12275	0.1245
1.1568	0.12245	0.1247
1.1584	0.12484999999999999	0.12530000000000002
1.16	0.1239	0.12485
1.1616	0.1255	0.1258
1.1632	0.12304999999999999	0.12645
1.1648	0.12595	0.1252
1.1664	0.12215000000000001	0.1253
1.168	0.12425	0.12415
1.1696	0.125	0.12475
1.1712	0.12395	0.1249
1.1728	0.12405	0.12304999999999999
1.1744	0.12265000000000001	0.12425
1.176	0.1242	0.1254
1.1776	0.12165000000000001	0.12655
1.1792	0.1236	0.1244
1.1808	0.12484999999999999	0.12655
1.1824	0.12315	0.12555
1.184	0.1235	0.12635000000000002
1.1856	0.12355	0.124
1.1872	0.12265	0.1237
1.1888	0.12345	0.12530000000000002
1.1904	0.12395	0.12805
1.192	0.12085000000000001	0.12455
1.1936	0.12535000000000002	0.12535000000000002
1.1952	0.12365000000000001	0.1269
1.1968	0.12455	0.1237
1.1984	0.1237	0.12575
1.2	0.12390000000000001	0.12585000000000002
1.2016	0.12569999999999998	0.12465000000000001
1.2032	0.1248	0.1275
1.2048	0.12365	0.124
1.2064	0.12595	0.12355
1.208	0.1235	0.12705
1.2096	0.12365000000000001	0.12395
1.2112	0.1252	0.12619999999999998
1.2128	0.12530000000000002	0.12565
1.2144	0.1246	0.1257
1.216	0.1258	0.12505
1.2176	0.1219	0.12565
1.2192	0.1222	0.12340000000000001
1.2208	0.12295	0.1252
1.2224	0.12279999999999999	0.12475
1.224	0.1232	0.1254
1.2256	0.1241	0.12525
1.2272	0.1257	0.126
1.2288	0.1239	0.12675
1.2304	0.12254999999999999	0.12405
1.232	0.12385	0.12735
1.2336	0.1222	0.12445
1.2352	0.12505	0.12355000000000001
1.2368	0.12619999999999998	0.1252
1.2384	0.12535000000000002	0.1263
1.24	0.12295	0.12444999999999999
1.2416	0.12585000000000002	0.12655
1.2432	0.12505	0.12425
1.2448	0.12245	0.12259999999999999
1.2464	0.1235	0.1235
1.248	0.12445	0.12440000000000001
1.2496	0.1216	0.12445
1.2512	0.1237	0.12585000000000002
1.2528	0.12434999999999999	0.1257
1.2544	0.12359999999999999	0.1256
1.256	0.12415	0.1249
1.2576	0.12525	0.1237
1.2592	0.12425	0.12595
1.2608	0.12465	0.127
1.2624	0.12415000000000001	0.12595
1.264	0.12495	0.1269
1.2656	0.1238	0.1259
1.2672	0.12225	0.1252
1.2688	0.12490000000000001	0.1256
1.2704	0.12395	0.1241
1.272	0.12565	0.12384999999999999
1.2736	0.12555	0.12485
1.2752	0.12355	0.12435
1.2768	0.1226	0.1256
1.2784	0.12325	0.1265
1.28	0.12555	0.12475
1.2816	0.1245	0.1271
1.2832	0.12335	0.12435000000000002
1.2848	0.12435	0.12695
1.2864	0.12409999999999999	0.12459999999999999
1.288	0.12315000000000001	0.1237
1.2896	0.12155	0.12655
1.2912	0.12445	0.12714999999999999
1.2928	0.12485	0.1244
1.2944	0.1252	0.1262
1.296	0.1251	0.12485
1.2976	0.12355	0.12665
1.2992	0.12245	0.1262
1.3008	0.1237	0.124
1.3024	0.12580000000000002	0.12465000000000001
1.304	0.12435000000000002	0.12425
1.3056	0.12359999999999999	0.12465
1.3072	0.1252	0.126
1.3088	0.12430000000000001	0.125
1.3104	0.1247	0.12769999999999998
1.312	0.12185	0.12525
1.3136	0.12475	0.1282
1.3152	0.1237	0.1235
1.3168	0.1252	0.12384999999999999
1.3184	0.125	0.125
1.32	0.12465	0.12465000000000001
1.3216	0.12494999999999999	0.12595
1.3232	0.12505	0.12635000000000002
1.3248	0.1248	0.1234
1.3264	0.1232	0.12680000000000002
1.328	0.1245	0.123
1.3296	0.12205	0.12445
1.3312	0.1234	0.1238
1.3328	0.12315000000000001	0.12445
1.3344	0.1231	0.12475
1.336	0.12295	0.12359999999999999
1.3376	0.12564999999999998	0.12714999999999999
1.3392	0.123	0.126
1.3408	0.12440000000000001	0.126
1.3424	0.1221	0.12425
1.344	0.12569999999999998	0.1246
1.3456	0.1226	0.12334999999999999
1.3472	0.1244	0.1261
1.3488	0.1235	0.1252
1.3504	0.12229999999999999	0.12484999999999999
1.352	0.1236	0.12555
1.3536	0.12304999999999999	0.1248
1.3552	0.1261	0.12155
1.3568	0.12365	0.1242
1.3584	0.12335	0.1257
1.36	0.124	0.1236
1.3616	0.1243	0.1281
1.3632	0.12465000000000001	0.12395
1.3648	0.12365000000000001	0.12514999999999998
1.3664	0.12465000000000001	0.1272
1.368	0.12405	0.1259
1.3696	0.12475	0.12415000000000001
1.3712	0.12434999999999999	0.12675
1.3728	0.12525	0.1261
1.3744	0.12265000000000001	0.12375
1.376	0.12265000000000001	0.12275
1.3776	0.1235	0.12614999999999998
1.3792	0.1248	0.1269
1.3808	0.12325	0.1264
1.3824	0.12240000000000001	0.12455
1.384	0.1236	0.12415000000000001
1.3856	0.12425	0.12385
1.3872	0.1264	0.1251
1.3888	0.1226	0.12545
1.3904	0.123	0.12505
1.392	0.1237	0.12605
1.3936	0.12445	0.1249
1.3952	0.12575	0.12365
1.3968	0.12425	0.1263
1.3984	0.1264	0.12619999999999998
1.4	0.12445	0.1237
1.4016	0.12355	0.1238
1.4032	0.1244	0.1236
1.4048	0.1235	0.12535000000000002
1.4064	0.1238	0.1246
1.408	0.12445	0.1275
1.4096	0.12455	0.12459999999999999
1.4112	0.12254999999999999	0.1237
1.4128	0.12415	0.12390000000000001
1.4144	0.1271	0.12565
1.416	0.1236	0.12415
1.4176	0.12179999999999999	0.1272
1.4192	0.12434999999999999	0.12605
1.4208	0.12409999999999999	0.12669999999999998
1.4224	0.12425	0.12434999999999999
1.424	0.1247	0.12675
1.4256	0.12165000000000001	0.1257
1.4272	0.12075	0.12445
1.4288	0.1264	0.12605
1.4304	0.1241	0.12595
1.432	0.12495	0.1258
1.4336	0.12190000000000001	0.12555
1.4352	0.12229999999999999	0.12595
1.4368	0.12485	0.12635000000000002
1.4384	0.12265000000000001	0.12585000000000002
1.44	0.1232	0.1263
1.4416	0.12340000000000001	0.126
1.4432	0.12225	0.12555
1.4448	0.12535	0.1263
1.4464	0.1235	0.1248
1.448	0.12425	0.12664999999999998
1.4496	0.12304999999999999	0.12355
1.4512	0.12575	0.1245
1.4528	0.12365	0.12535000000000002
1.4544	0.1246	0.12585000000000002
1.456	0.1226	0.12619999999999998
1.4576	0.1227	0.12434999999999999
1.4592	0.1236	0.12619999999999998
1.4608	0.1237	0.1232
1.4624	0.12204999999999999	0.12459999999999999
1.464	0.12425	0.12815
1.4656	0.1251	0.12405
1.4672	0.12725	0.12685
1.4688	0.1241	0.1268
1.4704	0.1236	0.12359999999999999
1.472	0.1221	0.12535000000000002
1.4736	0.1222	0.12564999999999998
1.4752	0.1259	0.12390000000000001
1.4768	0.1266	0.127
1.4784	0.12595	0.12580000000000002
1.48	0.1256	0.124
1.4816	0.1246	0.12605
1.4832	0.12385	0.1258
1.4848	0.1236	0.1257
1.4864	0.1234	0.12525
1.488	0.12340000000000001	0.12409999999999999
1.4896	0.12235	0.12445
1.4912	0.124	0.12355
1.4928	0.12415000000000001	0.12555
1.4944	0.12340000000000001	0.1245
1.496	0.12179999999999999	0.1255
1.4976	0.12345	0.12405
1.4992	0.12514999999999998	0.12445
1.5008	0.123	0.127
1.5024	0.12245	0.1234
1.504	0.12355	0.12535000000000002
1.5056	0.1225	0.1253
1.5072	0.12145	0.12455
1.5088	0.12575	0.12645
1.5104	0.12285	0.12435
1.512	0.12595	0.12445
1.5136	0.12295	0.1244
1.5152	0.1238	0.12535
1.5168	0.12375	0.12445
1.5184	0.12455	0.1248
1.52	0.12375	0.125
1.5216	0.12325	0.12695
1.5232	0.12335	0.12514999999999998
1.5248	0.12405	0.1266
1.5264	0.1251	0.1258
1.528	0.1246	0.12415000000000001
1.5296	0.1238	0.1252
1.5312	0.12490000000000001	0.12575
1.5328	0.1245	0.12490000000000001
1.5344	0.12385	0.1238
1.536	0.1221	0.12619999999999998
1.5376	0.12455	0.12535
1.5392	0.12405000000000001	0.1245
1.5408	0.12415000000000001	0.1255
1.5424	0.1255	0.12295
1.544	0.1252	0.12745
1.5456	0.12485	0.12595
1.5472	0.1232	0.12485000000000002
1.5488	0.12490000000000001	0.1269
1.5504	0.12455000000000001	0.1265
1.552	0.12435000000000002	0.1259
1.5536	0.12625	0.12575
1.5552	0.1253	0.12279999999999999
1.5568	0.126	0.12685000000000002
1.5584	0.12459999999999999	0.1272
1.56	0.1256	0.12655
1.5616	0.12485	0.12614999999999998
1.5632	0.12505	0.1257
1.5648	0.125	0.12664999999999998
1.5664	0.12505	0.12685
1.568	0.12515	0.1246
1.5696	0.1227	0.12425
1.5712	0.12475	0.12585000000000002
1.5728	0.1235	0.1254
1.5744	0.12514999999999998	0.1244
1.576	0.1248	0.1269
1.5776	0.12365	0.12340000000000001
1.5792	0.1247	0.12434999999999999
1.5808	0.12265000000000001	0.1254
1.5824	0.12204999999999999	0.12485
1.584	0.12365	0.126
1.5856	0.1245	0.1242
1.5872	0.12245	0.1255
1.5888	0.124	0.124
1.5904	0.12515	0.12585
1.592	0.12475	0.12395
1.5936	0.12165000000000001	0.1254
1.5952	0.12290000000000001	0.12545
1.5968	0.1245	0.1269
1.5984	0.1239	0.125
1.6	0.1225	0.12645
1.6016	0.12405	0.1248
1.6032	0.1221	0.12564999999999998
1.6048	0.1237	0.1272
1.6064	0.12395	0.1258
1.608	0.12415	0.12515
1.6096	0.12245	0.1246
1.6112	0.1258	0.12545
1.6128	0.12329999999999999	0.12535000000000002
1.6144	0.1239	0.1256
1.616	0.12290000000000001	0.127
1.6176	0.12229999999999999	0.1252
1.6192	0.125	0.1254
1.6208	0.1221	0.12440000000000001
1.6224	0.12519999999999998	0.12735000000000002
1.624	0.12525	0.12719999999999998
1.6256	0.12485	0.12415000000000001
1.6272	0.1248	0.12514999999999998
1.6288	0.1224	0.1232
1.6304	0.12415	0.1263
1.632	0.12465	0.12585
1.6336	0.12329999999999999	0.12645
1.6352	0.12254999999999999	0.12714999999999999
1.6368	0.1236	0.1248
1.6384	0.1247	0.12535000000000002
1.64	0.12275	0.1262
1.6416	0.1232	0.1261
1.6432	0.1222	0.12645
1.6448	0.12365000000000001	0.12725
1.6464	0.1215	0.12575
1.648	0.12240000000000001	0.1242
1.6496	0.1239	0.12785
1.6512	0.1241	0.12675
1.6528	0.1241	0.1247
1.6544	0.1241	0.12505
1.656	0.12390000000000001	0.12390000000000001
1.6576	0.125	0.12409999999999999
1.6592	0.12225	0.12375
1.6608	0.12355	0.12384999999999999
1.6624	0.1247	0.12685000000000002
1.664	0.12685000000000002	0.12664999999999998
1.6656	0.12415000000000001	0.1238
1.6672	0.1226	0.12605
1.6688	0.1242	0.12514999999999998
1.6704	0.12279999999999999	0.1245
1.672	0.12304999999999999	0.12555
1.6736	0.12304999999999999	0.1245
1.6752	0.12435000000000002	0.12619999999999998
1.6768	0.1227	0.1258
1.6784	0.1222	0.1253
1.68	0.1252	0.12545
1.6816	0.12455	0.127
1.6832	0.12355	0.12545
1.6848	0.12345	0.125
1.6864	0.12380000000000001	0.12484999999999999
1.688	0.12245	0.12585
1.6896	0.12279999999999999	0.12505
1.6912	0.12564999999999998	0.126
1.6928	0.12635000000000002	0.12485
1.6944	0.12275	0.12409999999999999
1.696	0.12240000000000001	0.1267
1.6976	0.12325	0.1236
1.6992	0.1251	0.1246
1.7008	0.12145	0.12625
1.7024	0.12405	0.1254
1.704	0.12384999999999999	0.12614999999999998
1.7056	0.1212	0.1256
1.7072	0.12304999999999999	0.12655
1.7088	0.12564999999999998	0.12465
1.7104	0.12480000000000001	0.1248
1.712	0.12325	0.1276
1.7136	0.12184999999999999	0.12605
1.7152	0.1237	0.12434999999999999
1.7168	0.1235	0.12530000000000002
1.7184	0.12335	0.12365
1.72	0.12359999999999999	0.1242
1.7216	0.12575	0.1245
1.7232	0.1227	0.12635000000000002
1.7248	0.12365000000000001	0.1269
1.7264	0.1218	0.12494999999999999
1.728	0.12409999999999999	0.12665
1.7296	0.12290000000000001	0.12495
1.7312	0.12334999999999999	0.12619999999999998
1.7328	0.12555	0.125
1.7344	0.12265000000000001	0.12475
1.736	0.12409999999999999	0.1249
1.7376	0.1246	0.1251
1.7392	0.12455000000000001	0.12635000000000002
1.7408	0.12325	0.12355
1.7424	0.1249	0.12635
1.744	0.124	0.1257
1.7456	0.12215000000000001	0.12240000000000001
1.7472	0.1234	0.1265
1.7488	0.12375	0.1252
1.7504	0.12455	0.1249
1.752	0.125	0.1248
1.7536	0.12390000000000001	0.12390000000000001
1.7552	0.12459999999999999	0.1237
1.7568	0.12279999999999999	0.1225
1.7584	0.1244	0.12345
1.76	0.12325	0.12619999999999998
1.7616	0.12425	0.12645
1.7632	0.12495	0.12445
1.7648	0.1215	0.1258
1.7664	0.12385	0.12675
1.768	0.1231	0.1248
1.7696	0.1242	0.12455
1.7712	0.1214	0.12515
1.7728	0.1232	0.12434999999999999
1.7744	0.12275	0.12335
1.776	0.12564999999999998	0.12535
1.7776	0.12295	0.12415000000000001
1.7792	0.12185	0.12530000000000002
1.7808	0.12309999999999999	0.12425
1.7824	0.12325	0.12575
1.784	0.12359999999999999	0.12425
1.7856	0.12555	0.12764999999999999
1.7872	0.12295	0.12575
1.7888	0.1239	0.12555
1.7904	0.12295	0.12335
1.792	0.12465000000000001	0.1243
1.7936	0.1248	0.12615
1.7952	0.12395	0.1237
1.7968	0.12295	0.1265
1.7984	0.1241	0.12495
1.8	0.1239	0.1243
1.8016	0.12279999999999999	0.1275
1.8032	0.1243	0.127
1.8048	0.12465	0.12645
1.8064	0.12275	0.1256
1.808	0.1237	0.12555
1.8096	0.123	0.12455
1.8112	0.12335	0.12619999999999998
1.8128	0.12195	0.12724999999999997
1.8144	0.12514999999999998	0.12490000000000001
1.816	0.12325	0.12625
1.8176	0.12455	0.12375
1.8192	0.1217	0.1251
1.8208	0.1239	0.12459999999999999
1.8224	0.12614999999999998	0.1246
1.824	0.12484999999999999	0.1251
1.8256	0.12285	0.12545
1.8272	0.1231	0.1253
1.8288	0.1234	0.12405
1.8304	0.12195	0.1255
1.832	0.12514999999999998	0.1268
1.8336	0.12290000000000001	0.12425
1.8352	0.12245	0.1254
1.8368	0.12384999999999999	0.1255
1.8384	0.12365000000000001	0.12595
1.84	0.12585	0.1255
1.8416	0.1237	0.12484999999999999
1.8432	0.123	0.12545
1.8448	0.12475	0.1264
1.8464	0.1222	0.12535
1.848	0.1251	0.1248
1.8496	0.12309999999999999	0.12490000000000001
1.8512	0.12279999999999999	0.1255
1.8528	0.12564999999999998	0.12605
1.8544	0.1231	0.12475
1.856	0.12595	0.12595
1.8576	0.1243	0.1267
1.8592	0.12444999999999999	0.1263
1.8608	0.12365000000000001	0.12519999999999998
1.8624	0.12345	0.12375
1.864	0.1252	0.1254
1.8656	0.12395	0.12405
1.8672	0.12185	0.1245
1.8688	0.12535000000000002	0.1252
1.8704	0.12235	0.12569999999999998
1.872	0.1231	0.12635000000000002
1.8736	0.1235	0.1268
1.8752	0.12545	0.12285
1.8768	0.1229	0.12645
1.8784	0.12085	0.1221
1.88	0.123	0.1269
1.8816	0.12329999999999999	0.1265
1.8832	0.12329999999999999	0.1257
1.8848	0.1256	0.1254
1.8864	0.1219	0.1247
1.888	0.12295	0.12595
1.8896	0.12304999999999999	0.1249
1.8912	0.12190000000000001	0.12410000000000002
1.8928	0.1243	0.1253
1.8944	0.1241	0.12459999999999999
1.896	0.1241	0.12764999999999999
1.8976	0.1237	0.126
1.8992	0.12395	0.1231
1.9008	0.12469999999999999	0.1256
1.9024	0.1246	0.12585000000000002
1.904	0.12345	0.12745
1.9056	0.12535	0.12605
1.9072	0.12385	0.12519999999999998
1.9088	0.12340000000000001	0.1261
1.9104	0.1237	0.12405
1.912	0.12525	0.1235
1.9136	0.12290000000000001	0.12495
1.9152	0.12265000000000001	0.1251
1.9168	0.125	0.1275
1.9184	0.12104999999999999	0.12375
1.92	0.125	0.1247
1.9216	0.12390000000000001	0.12485
1.9232	0.12240000000000001	0.12245
1.9248	0.12445	0.12525
1.9264	0.12435	0.12440000000000001
1.928	0.1237	0.1265
1.9296	0.12459999999999999	0.12445
1.9312	0.12340000000000001	0.12685000000000002
1.9328	0.12304999999999999	0.1252
1.9344	0.12425	0.12595
1.936	0.1256	0.12605
1.9376	0.12315	0.1252
1.9392	0.12455	0.12514999999999998
1.9408	0.1235	0.12325
1.9424	0.123	0.1265
1.944	0.124	0.12440000000000001
1.9456	0.12434999999999999	0.12535
1.9472	0.12265000000000001	0.1242
1.9488	0.1243	0.1227
1.9504	0.12225	0.1265
1.952	0.1226	0.1265
1.9536	0.12475	0.12585
1.9552	0.12385	0.12290000000000001
1.9568	0.12415	0.1251
1.9584	0.1259	0.12625
1.96	0.1249	0.12585000000000002
1.9616	0.1234	0.1258
1.9632	0.12295	0.1247
1.9648	0.12514999999999998	0.1238
1.9664	0.1235	0.12460000000000002
1.968	0.12179999999999999	0.12665
1.9696	0.12405	0.126
1.9712	0.123	0.12525
1.9728	0.12305	0.1248
1.9744	0.12229999999999999	0.1253
1.976	0.12355	0.12425
1.9776	0.1248	0.12555
1.9792	0.12395	0.1258
1.9808	0.12275	0.12515
1.9824	0.1231	0.12575
1.984	0.1236	0.12459999999999999
1.9856	0.1241	0.12545
1.9872	0.12275	0.1229
1.9888	0.12635000000000002	0.12545
1.9904	0.12305	0.1256
1.992	0.12525	0.1245
1.9936	0.12240000000000001	0.12409999999999999
1.9952	0.1244	0.1258
1.9968	0.123	0.12485
1.9984	0.1251	0.126
2.0	0.12355	0.1263
2.0016	0.12469999999999999	0.12605
2.0032	0.1257	0.12455
2.0048	0.12405	0.12494999999999999
2.0064	0.12329999999999999	0.12575
2.008	0.12340000000000001	0.12545
2.0096	0.12395	0.12605
2.0112	0.1242	0.12495
2.0128	0.1202	0.12655
2.0144	0.12514999999999998	0.12635
2.016	0.12405	0.12425
2.0176	0.12355	0.1255
2.0192	0.12195	0.124
2.0208	0.1236	0.1262
2.0224	0.1243	0.1253
2.024	0.12409999999999999	0.12505
2.0256	0.1249	0.12655
2.0272	0.12115000000000001	0.124
2.0288	0.1232	0.1254
2.0304	0.12025	0.126
2.032	0.12484999999999999	0.12485
2.0336	0.12495	0.1257
2.0352	0.12254999999999999	0.12425
2.0368	0.12385	0.12329999999999999
2.0384	0.12385	0.12444999999999999
2.04	0.1243	0.1265
2.0416	0.1243	0.1256
2.0432	0.12340000000000001	0.1253
2.0448	0.1235	0.12475
2.0464	0.1237	0.12655
2.048	0.12515	0.12555
2.0496	0.1235	0.12585
2.0512	0.12445	0.12495
2.0528	0.12325	0.12465
2.0544	0.12455000000000001	0.1262
2.056	0.12355000000000001	0.12514999999999998
2.0576	0.1226	0.12664999999999998
2.0592	0.1244	0.12425
2.0608	0.12435000000000002	0.1256
2.0624	0.12405	0.12585
2.064	0.12375	0.12445
2.0656	0.1239	0.124
2.0672	0.12345	0.12545
2.0688	0.12405	0.1253
2.0704	0.12545	0.127
2.072	0.12275	0.1249
2.0736	0.12125	0.12334999999999999
2.0752	0.12275	0.1264
2.0768	0.12514999999999998	0.12455
2.0784	0.12285	0.1266
2.08	0.1247	0.12430000000000001
2.0816	0.12245	0.12465000000000001
2.0832	0.12275	0.12545
2.0848	0.12325	0.1261
2.0864	0.12425	0.12645
2.088	0.12395	0.1236
2.0896	0.12575	0.12775
2.0912	0.1231	0.12614999999999998
2.0928	0.12440000000000001	0.12645
2.0944	0.1227	0.1253
2.096	0.12519999999999998	0.1259
2.0976	0.1225	0.12595
2.0992	0.122	0.1268
2.1008	0.12410000000000002	0.127
2.1024	0.12505	0.1254
2.104	0.12254999999999999	0.1253
2.1056	0.1235	0.1242
2.1072	0.12254999999999999	0.12564999999999998
2.1088	0.1246	0.1251
2.1104	0.1233	0.12395
2.112	0.12345	0.12535000000000002
2.1136	0.12384999999999999	0.126
2.1152	0.12279999999999999	0.1236
2.1168	0.1214	0.126
2.1184	0.12395	0.1248
2.12	0.12375	0.12385
2.1216	0.1234	0.126
2.1232	0.1227	0.1256
2.1248	0.123	0.12505
2.1264	0.1252	0.1235
2.128	0.12375	0.1245
2.1296	0.12345	0.12555
2.1312	0.12385	0.12614999999999998
2.1328	0.12325	0.1259
2.1344	0.12365	0.12664999999999998
2.136	0.12315000000000001	0.1238
2.1376	0.12459999999999999	0.1256
2.1392	0.12340000000000001	0.1256
2.1408	0.1248	0.12405
2.1424	0.12494999999999999	0.12325
2.144	0.12365	0.125
2.1456	0.12235	0.12465000000000001
2.1472	0.12335	0.12465
2.1488	0.12475	0.12535000000000002
2.1504	0.1247	0.12555
2.152	0.1231	0.125
2.1536	0.12204999999999999	0.12545
2.1552	0.12425	0.125
2.1568	0.1232	0.1251
2.1584	0.12365	0.1233
2.16	0.12425	0.12645
2.1616	0.1238	0.1263
2.1632	0.12485	0.12405
2.1648	0.12279999999999999	0.12625
2.1664	0.1226	0.12585
2.168	0.12484999999999999	0.1256
2.1696	0.12329999999999999	0.1261
2.1712	0.12275	0.12545
2.1728	0.1237	0.12605
2.1744	0.1232	0.1237
2.176	0.1221	0.125
2.1776	0.12515	0.1245
2.1792	0.1221	0.12475
2.1808	0.12104999999999999	0.1261
2.1824	0.12335	0.12365
2.184	0.12235	0.12605
2.1856	0.1225	0.12484999999999999
2.1872	0.12345	0.12635000000000002
2.1888	0.1249	0.12455
2.1904	0.1262	0.1264
2.192	0.12240000000000001	0.12555
2.1936	0.12405	0.1256
2.1952	0.12405	0.12535
2.1968	0.12235	0.1253
2.1984	0.12254999999999999	0.1253
2.2	0.1243	0.12415
2.2016	0.12375	0.1274
2.2032	0.12485	0.12645
2.2048	0.12095	0.1263
2.2064	0.12304999999999999	0.1244
2.208	0.12265000000000001	0.1255
2.2096	0.12385	0.12415000000000001
2.2112	0.1237	0.1272
2.2128	0.1235	0.12785
2.2144	0.12329999999999999	0.1239
2.216	0.12325	0.1251
2.2176	0.12335	0.1247
2.2192	0.12135	0.12585000000000002
2.2208	0.1235	0.12305
2.2224	0.1235	0.1262
2.224	0.1238	0.12605
2.2256	0.1236	0.1264
2.2272	0.12340000000000001	0.1272
2.2288	0.12285	0.127
2.2304	0.1231	0.12455
2.232	0.12315000000000001	0.1255
2.2336	0.12395	0.1274
2.2352	0.1257	0.123
2.2368	0.12295	0.1278
2.2384	0.1235	0.12575
2.24	0.12240000000000001	0.12465
2.2416	0.12505	0.12355
2.2432	0.12630000000000002	0.1272
2.2448	0.12365000000000001	0.1252
2.2464	0.12145	0.12675
2.248	0.12495	0.12564999999999998
2.2496	0.1227	0.1269
2.2512	0.12205	0.1237
2.2528	0.12425	0.12525
2.2544	0.12390000000000001	0.1249
2.256	0.12304999999999999	0.122
2.2576	0.125	0.12409999999999999
2.2592	0.12265000000000001	0.126
2.2608	0.12329999999999999	0.12505
2.2624	0.1252	0.125
2.264	0.1228	0.1254
2.2656	0.1226	0.1221
2.2672	0.12340000000000001	0.12745
2.2688	0.123	0.12340000000000001
2.2704	0.12345	0.12655
2.272	0.1247	0.12444999999999999
2.2736	0.1241	0.12495
2.2752	0.1239	0.12545
2.2768	0.1232	0.12614999999999998
2.2784	0.12384999999999999	0.1266
2.28	0.12395	0.12445
2.2816	0.12365	0.1255
2.2832	0.12415	0.12555
2.2848	0.12105	0.12355
2.2864	0.12425	0.1236
2.288	0.1226	0.12635
2.2896	0.12415	0.1245
2.2912	0.1243	0.1263
2.2928	0.1237	0.12625
2.2944	0.12425	0.12635
2.296	0.12535	0.12395
2.2976	0.1255	0.12555
2.2992	0.1231	0.1255
2.3008	0.12495	0.12525
2.3024	0.1238	0.1253
2.304	0.12445	0.12680000000000002
2.3056	0.1237	0.1269
2.3072	0.12240000000000001	0.126
2.3088	0.1225	0.12665
2.3104	0.1232	0.12615
2.312	0.1238	0.1263
2.3136	0.1215	0.1258
2.3152	0.12405	0.1262
2.3168	0.12340000000000001	0.1261
2.3184	0.1238	0.1244
2.32	0.12434999999999999	0.1269
2.3216	0.12375	0.12535000000000002
2.3232	0.122	0.1255
2.3248	0.12405	0.1249
2.3264	0.1226	0.1237
2.328	0.12315000000000001	0.12329999999999999
2.3296	0.12154999999999999	0.12375
2.3312	0.12279999999999999	0.1264
2.3328	0.12295	0.12685
2.3344	0.12415000000000001	0.12455
2.336	0.12245	0.12595
2.3376	0.12565	0.12425
2.3392	0.125	0.1253
2.3408	0.12375	0.12614999999999998
2.3424	0.1238	0.12425
2.344	0.1212	0.12519999999999998
2.3456	0.1245	0.12535000000000002
2.3472	0.12275	0.1246
2.3488	0.12290000000000001	0.12465
2.3504	0.12225	0.12425
2.352	0.124	0.12455000000000001
2.3536	0.1231	0.125
2.3552	0.12465000000000001	0.12475
2.3568	0.1227	0.12355
2.3584	0.1222	0.12435
2.36	0.1232	0.1235
2.3616	0.12165000000000001	0.12325
2.3632	0.12340000000000001	0.12295
2.3648	0.1231	0.12465000000000001
2.3664	0.1249	0.12405
2.368	0.1226	0.12384999999999999
2.3696	0.12359999999999999	0.1241
2.3712	0.12254999999999999	0.124
2.3728	0.12375	0.1252
2.3744	0.1216	0.12434999999999999
2.376	0.12415	0.1248
2.3776	0.12455000000000001	0.1259
2.3792	0.12279999999999999	0.1255
2.3808	0.12179999999999999	0.12495
2.3824	0.1241	0.12805
2.384	0.12304999999999999	0.12254999999999999
2.3856	0.12225	0.1258
2.3872	0.1237	0.12345
2.3888	0.123	0.12485
2.3904	0.12385	0.12519999999999998
2.392	0.126	0.12575
2.3936	0.1222	0.12585000000000002
2.3952	0.12395	0.1253
2.3968	0.1247	0.1244
2.3984	0.1237	0.12494999999999999
2.4	0.12075	0.127
2.4016	0.12384999999999999	0.1275
2.4032	0.12564999999999998	0.12434999999999999
2.4048	0.1217	0.12484999999999999
2.4064	0.124	0.12475
2.408	0.1249	0.1269
2.4096	0.12225	0.12514999999999998
2.4112	0.12329999999999999	0.12555
2.4128	0.12275	0.1253
2.4144	0.1232	0.1254
2.416	0.12315000000000001	0.12535000000000002
2.4176	0.1242	0.1249
2.4192	0.12325	0.12375
2.4208	0.12455	0.1251
2.4224	0.12415000000000001	0.12495
2.424	0.12440000000000001	0.1264
2.4256	0.1247	0.12355
2.4272	0.1248	0.12525
2.4288	0.12505	0.12375
2.4304	0.12329999999999999	0.12459999999999999
2.432	0.12335	0.1256
2.4336	0.1227	0.12455
2.4352	0.1241	0.125
2.4368	0.1226	0.12530000000000002
2.4384	0.1226	0.12484999999999999
2.44	0.123	0.12580000000000002
2.4416	0.1216	0.12395
2.4432	0.1251	0.1266
2.4448	0.12329999999999999	0.12585000000000002
2.4464	0.12275	0.1243
2.448	0.1247	0.12459999999999999
2.4496	0.12275	0.12545
2.4512	0.12475	0.12695
2.4528	0.12395	0.12665
2.4544	0.12425	0.12555
2.456	0.12325	0.1257
2.4576	0.12425	0.1235
2.4592	0.12235	0.12475
2.4608	0.12215000000000001	0.1261
2.4624	0.1222	0.12434999999999999
2.464	0.1251	0.12675
2.4656	0.12245	0.1271
2.4672	0.12409999999999999	0.12625
2.4688	0.12455000000000001	0.12525
2.4704	0.12325	0.1265
2.472	0.12329999999999999	0.12525
2.4736	0.12425	0.1253
2.4752	0.12329999999999999	0.124
2.4768	0.12345	0.1235
2.4784	0.12515	0.1242
2.48	0.12335	0.12390000000000001
2.4816	0.12275	0.12535
2.4832	0.12115000000000001	0.12475
2.4848	0.12275	0.127
2.4864	0.12309999999999999	0.12595
2.488	0.1242	0.12564999999999998
2.4896	0.12340000000000001	0.1252
2.4912	0.12295	0.1265
2.4928	0.12390000000000001	0.12525
2.4944	0.123	0.12575
2.496	0.12665	0.12485
2.4976	0.12229999999999999	0.12469999999999999
2.4992	0.1243	0.12480000000000001
2.5008	0.12415	0.12415000000000001
2.5024	0.1221	0.1253
2.504	0.1255	0.126
2.5056	0.1232	0.12215000000000001
2.5072	0.12375	0.12695
2.5088	0.12329999999999999	0.12455
2.5104	0.12229999999999999	0.12505
2.512	0.12245	0.12669999999999998
2.5136	0.1258	0.12614999999999998
2.5152	0.12390000000000001	0.12425
2.5168	0.1225	0.1259
2.5184	0.12204999999999999	0.12279999999999999
2.52	0.12285	0.12564999999999998
2.5216	0.12325	0.12545
2.5232	0.12229999999999999	0.12495
2.5248	0.1229	0.12514999999999998
2.5264	0.1225	0.12705
2.528	0.12335	0.12440000000000001
2.5296	0.12415	0.1236
2.5312	0.12455	0.1244
2.5328	0.1242	0.12495
2.5344	0.12385	0.12545
2.536	0.1227	0.12395
2.5376	0.1212	0.12495
2.5392	0.1242	0.12505
2.5408	0.12515	0.12669999999999998
2.5424	0.12415	0.12484999999999999
2.544	0.12185	0.12705
2.5456	0.12235	0.1253
2.5472	0.1238	0.12575
2.5488	0.1235	0.124
2.5504	0.12390000000000001	0.1256
2.552	0.12304999999999999	0.1245
2.5536	0.12405	0.12735000000000002
2.5552	0.12390000000000001	0.12179999999999999
2.5568	0.1226	0.12535000000000002
2.5584	0.1241	0.12415000000000001
2.56	0.12375	0.1235
2.5616	0.1232	0.12664999999999998
2.5632	0.12355	0.12475
2.5648	0.12229999999999999	0.12475
2.5664	0.12455	0.12664999999999998
2.568	0.12485	0.12625
2.5696	0.1242	0.126
2.5712	0.12390000000000001	0.1239
2.5728	0.12435	0.12555
2.5744	0.1216	0.12395
2.576	0.12440000000000001	0.12505
2.5776	0.1236	0.12455000000000001
2.5792	0.12325	0.12465000000000001
2.5808	0.12475	0.1246
2.5824	0.12204999999999999	0.12585000000000002
2.584	0.12329999999999999	0.1243
2.5856	0.1235	0.125
2.5872	0.1257	0.12719999999999998
2.5888	0.1238	0.1254
2.5904	0.12345	0.1246
2.592	0.12295	0.1235
2.5936	0.1222	0.12375
2.5952	0.12485	0.1265
2.5968	0.1243	0.12329999999999999
2.5984	0.12090000000000001	0.12375
2.6	0.1253	0.1226
2.6016	0.124	0.1265
2.6032	0.12304999999999999	0.12365000000000001
2.6048	0.12505	0.1247
2.6064	0.1242	0.1249
2.608	0.12475	0.12635000000000002
2.6096	0.12190000000000001	0.1256
2.6112	0.12304999999999999	0.12380000000000001
2.6128	0.125	0.12605
2.6144	0.12295	0.12480000000000001
2.616	0.1251	0.12335
2.6176	0.1237	0.1264
2.6192	0.123	0.1261
2.6208	0.12295	0.12780000000000002
2.6224	0.1238	0.12435
2.624	0.1254	0.12795
2.6256	0.12415000000000001	0.12605
2.6272	0.1235	0.1273
2.6288	0.1244	0.12745
2.6304	0.1243	0.12705
2.632	0.12484999999999999	0.1269
2.6336	0.1247	0.1242
2.6352	0.12365000000000001	0.12465
2.6368	0.1247	0.12645
2.6384	0.1225	0.12535000000000002
2.64	0.12329999999999999	0.126
2.6416	0.1245	0.1265
2.6432	0.1247	0.12655
2.6448	0.1225	0.12595
2.6464	0.12215000000000001	0.125
2.648	0.12425	0.1264
2.6496	0.12345	0.1268
2.6512	0.12345	0.1262
2.6528	0.12225	0.1248
2.6544	0.1231	0.12334999999999999
2.656	0.12225	0.1256
2.6576	0.1235	0.12774999999999997
2.6592	0.12345	0.125
2.6608	0.12365	0.12585
2.6624	0.12254999999999999	0.12545
2.664	0.12315000000000001	0.1265
2.6656	0.12425	0.12490000000000001
2.6672	0.12185	0.12460000000000002
2.6688	0.1252	0.12465
2.6704	0.1254	0.12625
2.672	0.1257	0.12575
2.6736	0.1245	0.12875
2.6752	0.125	0.12615
2.6768	0.12235	0.12465000000000001
2.6784	0.12459999999999999	0.1246
2.68	0.123	0.1247
2.6816	0.12145	0.12580000000000002
2.6832	0.12455	0.127
2.6848	0.12340000000000001	0.12714999999999999
2.6864	0.1227	0.12475
2.688	0.12375	0.12689999999999999
2.6896	0.12325	0.1259
2.6912	0.1212	0.1253
2.6928	0.1237	0.12390000000000001
2.6944	0.124	0.12735
2.696	0.123	0.12535000000000002
2.6976	0.12385	0.12545
2.6992	0.12575	0.1252
2.7008	0.12355	0.12279999999999999
2.7024	0.12295	0.1253
2.704	0.12285	0.1251
2.7056	0.12165000000000001	0.12505
2.7072	0.1258	0.1255
2.7088	0.12485	0.12490000000000001
2.7104	0.1237	0.12645
2.712	0.125	0.12625
2.7136	0.1232	0.1265
2.7152	0.12425	0.12505
2.7168	0.12390000000000001	0.12475
2.7184	0.1235	0.1273
2.72	0.12275	0.1258
2.7216	0.12365000000000001	0.1261
2.7232	0.1236	0.1244
2.7248	0.12225	0.12415000000000001
2.7264	0.12435	0.1255
2.728	0.12515	0.12285
2.7296	0.12435	0.12555
2.7312	0.1225	0.12455
2.7328	0.123	0.1251
2.7344	0.12295	0.1254
2.736	0.12405	0.12575
2.7376	0.124	0.1253
2.7392	0.1232	0.12435
2.7408	0.1221	0.12434999999999999
2.7424	0.12385	0.12485
2.744	0.12455	0.12415000000000001
2.7456	0.12304999999999999	0.12485
2.7472	0.12459999999999999	0.1259
2.7488	0.1216	0.1254
2.7504	0.1227	0.1259
2.752	0.12355	0.1245
2.7536	0.1236	0.1264
2.7552	0.12329999999999999	0.12295
2.7568	0.12535000000000002	0.12505
2.7584	0.12290000000000001	0.12535000000000002
2.76	0.12225	0.12535
2.7616	0.12095	0.12605
2.7632	0.12440000000000001	0.1255
2.7648	0.12355	0.12465
2.7664	0.123	0.12455
2.768	0.1243	0.127
2.7696	0.1235	0.1261
2.7712	0.12535000000000002	0.12595
2.7728	0.1231	0.12455
2.7744	0.12265	0.12405
2.776	0.1249	0.12635
2.7776	0.12355	0.12490000000000001
2.7792	0.12245	0.12485
2.7808	0.12345	0.1247
2.7824	0.12375	0.1255
2.784	0.123	0.128
2.7856	0.12075	0.1252
2.7872	0.1216	0.12585000000000002
2.7888	0.12279999999999999	0.1241
2.7904	0.12185	0.1258
2.792	0.12359999999999999	0.1246
2.7936	0.12355	0.12505
2.7952	0.12229999999999999	0.123
2.7968	0.12455	0.12265000000000001
2.7984	0.12205	0.1263
2.8	0.1222	0.12384999999999999
2.8016	0.121	0.1257
2.8032	0.12475	0.1241
2.8048	0.12304999999999999	0.127
2.8064	0.12240000000000001	0.12575
2.808	0.12325	0.1261
2.8096	0.12254999999999999	0.1262
2.8112	0.12405	0.12345
2.8128	0.12254999999999999	0.1245
2.8144	0.1225	0.12484999999999999
2.816	0.12225	0.1256
2.8176	0.12185	0.12705
2.8192	0.12545	0.12755
2.8208	0.1219	0.12555
2.8224	0.12425	0.12505
2.824	0.12265	0.1256
2.8256	0.12215000000000001	0.12495
2.8272	0.12514999999999998	0.12295
2.8288	0.1242	0.12525
2.8304	0.1238	0.12455
2.832	0.1225	0.12490000000000001
2.8336	0.1248	0.12495
2.8352	0.12365000000000001	0.1242
2.8368	0.12215000000000001	0.12329999999999999
2.8384	0.12340000000000001	0.12440000000000001
2.84	0.1229	0.12475
2.8416	0.1238	0.1251
2.8432	0.12425	0.12735000000000002
2.8448	0.12204999999999999	0.1244
2.8464	0.12385	0.12535000000000002
2.848	0.12304999999999999	0.12385
2.8496	0.12445	0.1258
2.8512	0.1239	0.12555
2.8528	0.12455	0.12425
2.8544	0.12355	0.1247
2.856	0.12519999999999998	0.126
2.8576	0.12575	0.12365
2.8592	0.12365	0.12625
2.8608	0.12054999999999999	0.12664999999999998
2.8624	0.1207	0.12565
2.864	0.12475	0.12575
2.8656	0.12254999999999999	0.1235
2.8672	0.12575	0.12625
2.8688	0.12185	0.12575
2.8704	0.1231	0.1237
2.872	0.1231	0.1255
2.8736	0.12304999999999999	0.12575
2.8752	0.12304999999999999	0.12625
2.8768	0.12285	0.12465000000000001
2.8784	0.12254999999999999	0.125
2.88	0.12335	0.12535000000000002
2.8816	0.12275	0.12605
2.8832	0.1238	0.12285
2.8848	0.12385	0.1234
2.8864	0.12515	0.12495
2.888	0.12325	0.12630000000000002
2.8896	0.1235	0.12655
2.8912	0.12190000000000001	0.12630000000000002
2.8928	0.12345	0.12625
2.8944	0.1236	0.12705
2.896	0.122	0.1256
2.8976	0.12345	0.12765
2.8992	0.1231	0.1279
2.9008	0.12345	0.12535
2.9024	0.1226	0.12465
2.904	0.12229999999999999	0.12575
2.9056	0.12390000000000001	0.12669999999999998
2.9072	0.12204999999999999	0.12564999999999998
2.9088	0.12245	0.12395
2.9104	0.12325	0.12505
2.912	0.1232	0.12425
2.9136	0.12235	0.12675
2.9152	0.12355	0.12535000000000002
2.9168	0.1252	0.1252
2.9184	0.1244	0.1247
2.92	0.12279999999999999	0.12585
2.9216	0.12385000000000002	0.12545
2.9232	0.12434999999999999	0.1235
2.9248	0.1241	0.12515
2.9264	0.125	0.12530000000000002
2.928	0.12484999999999999	0.12425
2.9296	0.123	0.12664999999999998
2.9312	0.12435	0.12445
2.9328	0.12525	0.1253
2.9344	0.1214	0.12619999999999998
2.936	0.1248	0.12515
2.9376	0.1226	0.12564999999999998
2.9392	0.1238	0.1251
2.9408	0.12405	0.1266
2.9424	0.12505	0.12519999999999998
2.944	0.12415	0.1246
2.9456	0.12329999999999999	0.12445
2.9472	0.12455	0.1279
2.9488	0.12215000000000001	0.12385
2.9504	0.12445	0.1264
2.952	0.12104999999999999	0.1263
2.9536	0.1225	0.12484999999999999
2.9552	0.12115000000000001	0.1234
2.9568	0.1222	0.1237
2.9584	0.1226	0.1259
2.96	0.12355	0.12425
2.9616	0.1245	0.1247
2.9632	0.12605	0.12405
2.9648	0.12614999999999998	0.12475
2.9664	0.12290000000000001	0.1254
2.968	0.12325	0.12445
2.9696	0.12105	0.12655
2.9712	0.12295	0.124
2.9728	0.12425	0.1253
2.9744	0.1238	0.1239
2.976	0.12125	0.12405
2.9776	0.12240000000000001	0.12665
2.9792	0.12395	0.1253
2.9808	0.12295	0.12484999999999999
2.9824	0.12340000000000001	0.1249
2.984	0.12165	0.12564999999999998
2.9856	0.1256	0.12525
2.9872	0.1235	0.1267
2.9888	0.1232	0.12695
2.9904	0.12365000000000001	0.12465000000000001
2.992	0.1238	0.12455
2.9936	0.12335	0.12655
2.9952	0.12315	0.1259
2.9968	0.1222	0.12545
2.9984	0.12235	0.12515
3.0	0.12385	0.1258


==> data/loss1_1.dat <==
Itern	loss_imagectx	loss_textctx
0.0044216483905199855	0.11639496638358104	0.12261702616690244
0.008843296781039971	0.11538746638358105	0.12342202616690241
0.01326494517155996	0.11421746638358105	0.1195120261669024
0.017686593562079942	0.11571246638358104	0.12480202616690239
0.02210824195259993	0.11675246638358104	0.12135202616690245
0.02652989034311992	0.11307996638358105	0.11939702616690241
0.030951538733639903	0.11850746638358105	0.12135202616690245
0.035373187124159884	0.11831246638358105	0.1166370261669024
0.03979483551467987	0.11610246638358104	0.12112202616690242
0.04421648390519986	0.11580996638358104	0.12388202616690243
0.048638132295719845	0.11437996638358104	0.11709702616690242
0.05305978068623984	0.11879996638358103	0.1212370261669024
0.057481429076759814	0.11853996638358104	0.12089202616690244
0.061903077467279806	0.11532246638358104	0.12077702616690239
0.06632472585779978	0.11782496638358105	0.11525702616690242
0.07074637424831977	0.11333996638358104	0.1189370261669024
0.07516802263883976	0.11353496638358104	0.12020202616690238
0.07958967102935974	0.11743496638358104	0.11824702616690241
0.08401131941987973	0.11870246638358105	0.12330702616690237
0.08843296781039972	0.11717496638358103	0.12261702616690244
0.0928546162009197	0.11821496638358105	0.12192702616690239
0.09727626459143969	0.11681746638358104	0.11997202616690242
0.10169791298195968	0.11584246638358105	0.11514202616690243
0.10611956137247967	0.11574496638358105	0.11698202616690243
0.11054120976299964	0.11805246638358104	0.12273202616690243
0.11496285815351963	0.11090246638358103	0.1183620261669024
0.11938450654403962	0.11424996638358105	0.11675202616690242
0.12380615493455961	0.11528996638358104	0.1177870261669024
0.1282278033250796	0.11759746638358104	0.11755702616690242
0.13264945171559955	0.11613496638358103	0.12077702616690239
0.13707110010611956	0.11493246638358104	0.12227202616690241
0.14149274849663954	0.11658996638358105	0.11847702616690238
0.14591439688715954	0.11467246638358103	0.12319202616690238
0.15033604527767952	0.11580996638358104	0.1162920261669024
0.15475769366819953	0.11509496638358105	0.12158202616690243
0.15917934205871948	0.11376246638358105	0.12273202616690243
0.16360099044923948	0.11824746638358104	0.11721202616690239
0.16802263883975946	0.11376246638358105	0.12169702616690241
0.17244428723027946	0.11714246638358104	0.11974202616690237
0.17686593562079944	0.11480246638358103	0.1192820261669024
0.18128758401131942	0.11545246638358105	0.12020202616690245
0.1857092324018394	0.11847496638358104	0.12112202616690242
0.1901308807923594	0.11873496638358104	0.1145670261669024
0.19455252918287938	0.11818246638358104	0.1229620261669024
0.19897417757339936	0.11675246638358104	0.12848202616690244
0.20339582596391936	0.11831246638358105	0.11985702616690243
0.20781747435443934	0.11509496638358105	0.12445702616690237
0.21223912274495935	0.11697996638358105	0.12100702616690243
0.2166607711354793	0.11678496638358103	0.1191670261669024
0.22108241952599927	0.11704496638358104	0.1195120261669024
0.22550406791651928	0.11580996638358104	0.11870702616690243
0.22992571630703926	0.11681746638358104	0.1212370261669024
0.23434736469755924	0.11545246638358105	0.12089202616690238
0.23876901308807924	0.11450996638358103	0.12480202616690246
0.24319066147859922	0.11931996638358104	0.11939702616690241
0.24761230986911922	0.11603746638358103	0.12330702616690237
0.2520339582596392	0.11493246638358104	0.1212370261669024
0.2564556066501592	0.11785746638358105	0.1189370261669024
0.26087725504067916	0.11457496638358104	0.12089202616690238
0.2652989034311991	0.11655746638358104	0.12445702616690243
0.2697205518217191	0.11759746638358104	0.12503202616690243
0.2741422002122391	0.11886496638358104	0.11698202616690243
0.2785638486027591	0.11723996638358104	0.1218120261669024
0.2829854969932791	0.11710996638358104	0.11686702616690244
0.2874071453837991	0.11441246638358105	0.11962702616690239
0.2918287937743191	0.11421746638358105	0.1189370261669024
0.29625044216483903	0.11600496638358104	0.12146702616690244
0.30067209055535904	0.11496496638358104	0.12192702616690239
0.30509373894587904	0.11844246638358104	0.11859202616690241
0.30951538733639905	0.11736996638358105	0.11974202616690237
0.313937035726919	0.11431496638358105	0.11813202616690242
0.31835868411743895	0.11733746638358104	0.11985702616690243
0.32278033250795896	0.11759746638358104	0.12054702616690241
0.32720198089847896	0.11502996638358104	0.1159470261669024
0.3316236292889989	0.11681746638358104	0.11824702616690241
0.3360452776795189	0.12123746638358104	0.1149120261669024
0.3404669260700389	0.11639496638358104	0.12204202616690243
0.3448885744605589	0.11145496638358104	0.11985702616690243
0.3493102228510789	0.11987246638358104	0.11755702616690242
0.3537318712415989	0.11220246638358104	0.12503202616690243
0.3581535196321189	0.11655746638358104	0.12169702616690241
0.36257516802263884	0.11837746638358104	0.11962702616690239
0.3669968164131588	0.11844246638358104	0.11640702616690242
0.3714184648036788	0.11662246638358104	0.1229620261669024
0.3758401131941988	0.11707746638358105	0.1183620261669024
0.3802617615847188	0.11327496638358105	0.11686702616690241
0.38468340997523875	0.11285246638358104	0.11629202616690243
0.38910505836575876	0.11801996638358105	0.12284702616690242
0.3935267067562787	0.11486746638358104	0.12020202616690245
0.3979483551467987	0.11805246638358104	0.11939702616690241
0.40237000353731867	0.12035996638358104	0.1177870261669024
0.4067916519278387	0.11756496638358105	0.11974202616690244
0.4112133003183587	0.11551746638358104	0.12112202616690242
0.4156349487088787	0.11805246638358104	0.12020202616690238
0.42005659709939863	0.11496496638358104	0.11721202616690239
0.4244782454899187	0.11522496638358104	0.1159470261669024
0.42889989388043864	0.11896246638358104	0.12146702616690244
0.4333215422709586	0.11658996638358105	0.11571702616690244
0.4377431906614786	0.11775996638358104	0.1235370261669024
0.44216483905199855	0.11720746638358104	0.12100702616690236
0.4465864874425186	0.11382746638358104	0.11824702616690241
0.45100813583303856	0.11489996638358105	0.12043202616690242
0.45542978422355856	0.11467246638358103	0.1212370261669024
0.4598514326140785	0.11697996638358105	0.12491702616690244
0.4642730810045985	0.11515996638358104	0.11928202616690242
0.46869472939511847	0.11814996638358104	0.11709702616690242
0.47311637778563853	0.11470496638358105	0.12307702616690239
0.4775380261761585	0.11688246638358105	0.12158202616690243
0.48195967456667843	0.11174746638358105	0.12169702616690241
0.48638132295719844	0.11925496638358103	0.11847702616690242
0.4908029713477184	0.11668746638358105	0.12583702616690245
0.49522461973823845	0.11785746638358105	0.12399702616690242
0.4996462681287584	0.11775996638358104	0.12054702616690241
0.5040679165192784	0.11519246638358104	0.12112202616690242
0.5084895649097984	0.11541996638358104	0.12158202616690243
0.5129112133003184	0.11935246638358105	0.12951702616690244
0.5173328616908384	0.11545246638358105	0.1212370261669024
0.5217545100813583	0.11766246638358105	0.11997202616690242
0.5261761584718783	0.11727246638358103	0.12583702616690245
0.5305978068623982	0.11658996638358105	0.1218120261669024
0.5350194552529183	0.11278746638358104	0.12112202616690242
0.5394411036434382	0.11749996638358105	0.12158202616690243
0.5438627520339583	0.11450996638358103	0.12158202616690243
0.5482844004244782	0.11272246638358104	0.12054702616690241
0.5527060488149983	0.11678496638358103	0.1183620261669024
0.5571276972055182	0.11704496638358104	0.11939702616690241
0.5615493455960382	0.11415246638358104	0.12100702616690243
0.5659709939865581	0.11473746638358105	0.11721202616690239
0.5703926423770782	0.11587496638358104	0.12158202616690243
0.5748142907675982	0.11847496638358104	0.1188220261669024
0.5792359391581181	0.11889746638358104	0.12319202616690245
0.5836575875486382	0.11876746638358104	0.11709702616690242
0.5880792359391581	0.11707746638358105	0.12422702616690239
0.5925008843296781	0.11307996638358105	0.12054702616690241
0.596922532720198	0.11899496638358105	0.12192702616690239
0.6013441811107181	0.11912496638358104	0.1254920261669024
0.605765829501238	0.11603746638358103	0.11732702616690242
0.6101874778917581	0.11626496638358104	0.1206620261669024
0.614609126282278	0.11515996638358104	0.11744202616690244
0.6190307746727981	0.11629746638358104	0.12077702616690239
0.623452423063318	0.11701246638358104	0.12284702616690242
0.627874071453838	0.11879996638358103	0.11560202616690242
0.632295719844358	0.11688246638358105	0.12307702616690239
0.6367173682348779	0.11593996638358103	0.12031702616690244
0.641139016625398	0.11320996638358104	0.11686702616690244
0.6455606650159179	0.11779246638358104	0.12112202616690242
0.649982313406438	0.11265746638358104	0.11847702616690242
0.6544039617969579	0.12126996638358103	0.1195120261669024
0.6588256101874779	0.11538746638358104	0.12319202616690245
0.6632472585779978	0.11522496638358104	0.12158202616690243
0.6676689069685179	0.11886496638358104	0.11721202616690239
0.6720905553590378	0.11697996638358105	0.1188220261669024
0.6765122037495578	0.11876746638358103	0.12307702616690239
0.6809338521400778	0.11623246638358105	0.12192702616690239
0.6853555005305978	0.11567996638358104	0.11962702616690239
0.6897771489211179	0.11619996638358104	0.12353702616690247
0.6941987973116378	0.11896246638358104	0.11997202616690242
0.6986204457021578	0.11727246638358103	0.1154870261669024
0.7030420940926777	0.11463996638358104	0.12204202616690238
0.7074637424831978	0.11356746638358105	0.12284702616690242
0.7118853908737177	0.11564746638358103	0.12733202616690242
0.7163070392642378	0.11759746638358104	0.11985702616690243
0.7207286876547577	0.11788996638358104	0.12043202616690242
0.7251503360452777	0.11623246638358105	0.11997202616690242
0.7295719844357976	0.11402246638358103	0.12031702616690244
0.7339936328263176	0.11743496638358104	0.12560702616690236
0.7384152812168376	0.11554996638358105	0.12008702616690246
0.7428369296073576	0.11684996638358106	0.11629202616690243
0.7472585779978776	0.11655746638358104	0.11997202616690242
0.7516802263883976	0.11678496638358103	0.11974202616690237
0.7561018747789177	0.11792246638358103	0.11997202616690242
0.7605235231694376	0.11671996638358105	0.12020202616690238
0.7649451715599576	0.11707746638358105	0.12261702616690244
0.7693668199504775	0.11866996638358104	0.12077702616690239
0.7737884683409975	0.11983996638358105	0.12192702616690239
0.7782101167315175	0.11340496638358104	0.11652202616690241
0.7826317651220376	0.11844246638358104	0.1189370261669024
0.7870534135125574	0.11613496638358103	0.11767202616690241
0.7914750619030775	0.11447746638358104	0.12388202616690243
0.7958967102935974	0.11603746638358103	0.11617702616690241
0.8003183586841175	0.11649246638358104	0.12054702616690241
0.8047400070746373	0.12159496638358104	0.12388202616690243
0.8091616554651574	0.11723996638358104	0.12376702616690244
0.8135833038556775	0.11626496638358104	0.12169702616690241
0.8180049522461973	0.11905996638358105	0.12376702616690244
0.8224266006367174	0.11551746638358104	0.1206620261669024
0.8268482490272374	0.11623246638358105	0.11686702616690244
0.8312698974177574	0.11668746638358105	0.12192702616690239
0.8356915458082772	0.11844246638358104	0.1218120261669024
0.8401131941987973	0.11301496638358104	0.11928202616690242
0.8445348425893173	0.11311246638358105	0.12192702616690239
0.8489564909798374	0.11307996638358105	0.11905202616690241
0.8533781393703572	0.11298246638358105	0.1195120261669024
0.8577997877608773	0.11489996638358105	0.11893702616690244
0.8622214361513972	0.11567996638358104	0.11928202616690242
0.8666430845419172	0.11623246638358105	0.1229620261669024
0.8710647329324371	0.11769496638358104	0.11905202616690241
0.8754863813229572	0.11678496638358103	0.11790202616690244
0.8799080297134773	0.11636246638358105	0.12434202616690238
0.8843296781039971	0.12156246638358105	0.12204202616690243
0.8887513264945172	0.11577746638358104	0.12388202616690243
0.8931729748850372	0.11814996638358104	0.12054702616690241
0.8975946232755572	0.12068496638358105	0.12330702616690242
0.9020162716660771	0.11532246638358104	0.1212370261669024
0.9064379200565971	0.11551746638358104	0.11468202616690241
0.9108595684471171	0.11584246638358105	0.12848202616690244
0.915281216837637	0.11749996638358105	0.12146702616690244
0.919702865228157	0.11717496638358103	0.12031702616690244
0.9241245136186771	0.11246246638358104	0.12123702616690246
0.928546162009197	0.11304746638358104	0.1188220261669024
0.932967810399717	0.11967746638358104	0.11824702616690241
0.9373894587902369	0.11694746638358104	0.1195120261669024
0.941811107180757	0.12032746638358105	0.1189370261669024
0.9462327555712771	0.11434746638358105	0.12169702616690241
0.9506544039617969	0.11746746638358103	0.11824702616690241
0.955076052352317	0.11681746638358104	0.11790202616690239
0.959497700742837	0.11642746638358104	0.1225020261669024
0.9639193491333569	0.11376246638358105	0.12227202616690241
0.9683409975238768	0.11782496638358105	0.12227202616690241
0.9727626459143969	0.11457496638358104	0.12089202616690244
0.9771842943049169	0.11811746638358103	0.12054702616690241
0.9816059426954368	0.11853996638358104	0.1180170261669024
0.9860275910859568	0.11395746638358104	0.12169702616690241
0.9904492394764769	0.11499746638358103	0.11824702616690241
0.9948708878669968	0.11886496638358104	0.12376702616690244
0.9992925362575168	0.11437996638358104	0.1191670261669024
1.0037141846480369	0.11811746638358103	0.1252620261669024
1.0081358330385568	0.11662246638358104	0.11847702616690238
1.0125574814290768	0.11450996638358105	0.1174420261669024
1.0169791298195967	0.11476996638358104	0.12618202616690244
1.0214007782101167	0.11411996638358105	0.12158202616690243
1.0258224266006368	0.11528996638358104	0.11813202616690242
1.0302440749911566	0.11782496638358105	0.11974202616690237
1.0346657233816767	0.11532246638358104	0.1225020261669024
1.0390873717721967	0.11379496638358104	0.12112202616690242
1.0435090201627166	0.11437996638358106	0.12307702616690239
1.0479306685532366	0.12000246638358104	0.1206620261669024
1.0523523169437565	0.11548496638358104	0.11468202616690241
1.0567739653342767	0.11376246638358105	0.12158202616690243
1.0611956137247964	0.11837746638358104	0.11847702616690238
1.0656172621153166	0.11671996638358105	0.12227202616690241
1.0700389105058365	0.11467246638358104	0.12365202616690245
1.0744605588963567	0.11493246638358104	0.12284702616690242
1.0788822072868764	0.11389246638358105	0.12514702616690243
1.0833038556773966	0.11577746638358104	0.12020202616690245
1.0877255040679166	0.11509496638358105	0.11686702616690244
1.0921471524584365	0.11678496638358103	0.12100702616690243
1.0965688008489565	0.11590746638358104	0.1188220261669024
1.1009904492394764	0.11779246638358104	0.11652202616690241
1.1054120976299966	0.11502996638358104	0.11836202616690243
1.1098337460205163	0.11454246638358104	0.12031702616690244
1.1142553944110365	0.11320996638358104	0.12445702616690243
1.1186770428015564	0.11252746638358103	0.12457202616690236
1.1230986911920764	0.11652496638358104	0.11537202616690241
1.1275203395825963	0.11889746638358104	0.11847702616690242
1.1319419879731163	0.11522496638358104	0.12054702616690241
1.1363636363636365	0.11486746638358106	0.11272702616690242
1.1407852847541564	0.11382746638358104	0.12399702616690242
1.1452069331446764	0.11795496638358105	0.11721202616690239
1.1496285815351963	0.11688246638358105	0.11675202616690239
1.1540502299257163	0.11645996638358104	0.12215702616690242
1.1584718783162362	0.11639496638358104	0.12077702616690239
1.1628935267067562	0.11584246638358105	0.11652202616690241
1.1673151750972763	0.11359996638358105	0.1218120261669024
1.1717368234877963	0.11639496638358104	0.12204202616690238
1.1761584718783162	0.11762996638358103	0.12146702616690244
1.1805801202688362	0.11655746638358104	0.11974202616690237
1.1850017686593561	0.11314496638358104	0.12238702616690246
1.1894234170498763	0.11525746638358104	0.1160620261669024
1.193845065440396	0.11727246638358103	0.12261702616690244
1.1982667138309162	0.11226746638358105	0.1252620261669024
1.2026883622214362	0.11366496638358103	0.12434202616690238
1.207110010611956	0.11649246638358104	0.12319202616690245
1.211531659002476	0.11714246638358104	0.12192702616690239
1.2159533073929962	0.11398996638358104	0.12537702616690238
1.2203749557835162	0.11405496638358104	0.12307702616690239
1.2247966041740361	0.11782496638358105	0.12273202616690243
1.229218252564556	0.11850746638358105	0.11962702616690239
1.233639900955076	0.11766246638358104	0.1206620261669024
1.2380615493455962	0.11603746638358105	0.12204202616690238
1.242483197736116	0.11655746638358104	0.11755702616690242
1.246904846126636	0.11480246638358103	0.12100702616690243
1.251326494517156	0.11333996638358104	0.12319202616690238
1.255748142907676	0.11473746638358105	0.11997202616690242
1.260169791298196	0.11762996638358104	0.12434202616690238
1.264591439688716	0.11694746638358104	0.1151420261669024
1.269013088079236	0.11743496638358104	0.12100702616690236
1.2734347364697558	0.11714246638358103	0.12158202616690243
1.277856384860276	0.11610246638358104	0.12077702616690239
1.282278033250796	0.11470496638358105	0.11997202616690242
1.2866996816413159	0.11688246638358105	0.11583202616690243
1.2911213300318358	0.11619996638358104	0.12537702616690238
1.2955429784223558	0.11359996638358105	0.11422202616690241
1.299964626812876	0.11616746638358104	0.1200870261669024
1.3043862752033957	0.11964496638358105	0.11870702616690243
1.3088079235939158	0.11801996638358105	0.11905202616690239
1.3132295719844358	0.11535496638358105	0.11962702616690239
1.3176512203749557	0.11415246638358104	0.12319202616690238
1.3220728687654757	0.11389246638358104	0.11997202616690242
1.3264945171559956	0.11272246638358105	0.12376702616690244
1.3309161655465158	0.11320996638358104	0.12215702616690242
1.3353378139370358	0.11671996638358105	0.12031702616690244
1.3397594623275557	0.11658996638358105	0.1218120261669024
1.3441811107180757	0.11632996638358105	0.11916702616690243
1.3486027591085958	0.11671996638358105	0.12802202616690242
1.3530244074991156	0.11801996638358105	0.11755702616690242
1.3574460558896355	0.11714246638358103	0.12112202616690242
1.3618677042801557	0.11717496638358103	0.11387702616690241
1.3662893526706756	0.11590746638358104	0.11272702616690242
1.3707110010611956	0.11743496638358104	0.1195120261669024
1.3751326494517155	0.11506246638358104	0.12089202616690238
1.3795542978422357	0.11623246638358105	0.12445702616690237
1.3839759462327557	0.11636246638358105	0.11870702616690243
1.3883975946232756	0.11343746638358104	0.1188220261669024
1.3928192430137956	0.11567996638358104	0.1200870261669024
1.3972408914043155	0.11528996638358104	0.1177870261669024
1.4016625397948355	0.11762996638358103	0.11686702616690244
1.4060841881853554	0.11688246638358105	0.1206620261669024
1.4105058365758756	0.11795496638358105	0.11629202616690243
1.4149274849663955	0.12084746638358104	0.11997202616690242
1.4193491333569155	0.11623246638358105	0.12054702616690241
1.4237707817474354	0.11909246638358104	0.1246870261669024
1.4281924301379554	0.11697996638358105	0.11755702616690242
1.4326140785284756	0.11753246638358104	0.12135202616690245
1.4370357269189953	0.11990496638358103	0.11985702616690243
1.4414573753095155	0.11483496638358104	0.12204202616690243
1.4458790237000354	0.11925496638358105	0.11698202616690243
1.4503006720905554	0.11954746638358105	0.12031702616690244
1.4547223204810753	0.11350246638358104	0.11767202616690241
1.4591439688715953	0.11616746638358104	0.11847702616690238
1.4635656172621154	0.11623246638358105	0.12215702616690242
1.4679872656526352	0.11662246638358104	0.12250202616690245
1.4724089140431553	0.11694746638358104	0.1177870261669024
1.4768305624336753	0.11772746638358104	0.1218120261669024
1.4812522108241954	0.11603746638358105	0.11974202616690237
1.4856738592147152	0.11597246638358104	0.12020202616690245
1.4900955076052353	0.11567996638358104	0.12284702616690242
1.4945171559957553	0.11317746638358103	0.11824702616690241
1.498938804386275	0.11385996638358105	0.1189370261669024
1.5033604527767952	0.11281996638358104	0.12468702616690247
1.5077821011673151	0.11278746638358104	0.11916702616690243
1.5122037495578353	0.11714246638358104	0.12215702616690242
1.516625397948355	0.11756496638358105	0.12054702616690241
1.5210470463388752	0.11837746638358104	0.12089202616690238
1.5254686947293952	0.11522496638358104	0.12146702616690244
1.5298903431199151	0.11590746638358104	0.11962702616690239
1.534311991510435	0.11372996638358104	0.11916702616690243
1.538733639900955	0.11434746638358105	0.12514702616690243
1.5431552882914752	0.11772746638358104	0.11813202616690242
1.547576936681995	0.11561496638358104	0.11675202616690239
1.551998585072515	0.11522496638358104	0.11870702616690243
1.556420233463035	0.11132496638358104	0.12503202616690243
1.560841881853555	0.11603746638358105	0.11859202616690244
1.5652635302440752	0.11483496638358104	0.11686702616690241
1.5696851786345951	0.11379496638358104	0.12675702616690238
1.5741068270251148	0.11616746638358104	0.12192702616690239
1.5785284754156348	0.11363246638358104	0.11709702616690242
1.582950123806155	0.11645996638358104	0.1189370261669024
1.587371772196675	0.11281996638358104	0.1183620261669024
1.5917934205871949	0.11668746638358105	0.12089202616690244
1.596215068977715	0.11941746638358104	0.12204202616690243
1.600636717368235	0.11853996638358104	0.12606702616690244
1.6050583657587547	0.11652496638358105	0.12503202616690243
1.6094800141492747	0.11363246638358104	0.11939702616690241
1.6139016625397948	0.11645996638358104	0.1192820261669024
1.6183233109303148	0.11626496638358104	0.1223870261669024
1.6227449593208347	0.11701246638358105	0.11928202616690242
1.627166607711355	0.11925496638358105	0.11962702616690239
1.6315882561018749	0.11912496638358104	0.12135202616690245
1.6360099044923946	0.11935246638358105	0.1147970261669024
1.6404315528829145	0.11749996638358104	0.1212370261669024
1.6448532012734347	0.11772746638358104	0.12227202616690241
1.6492748496639547	0.12074996638358104	0.12043202616690242
1.6536964980544748	0.11785746638358105	0.11974202616690237
1.6581181464449948	0.11548496638358104	0.11468202616690241
1.6625397948355147	0.11681746638358104	0.12089202616690238
1.666961443226035	0.11860496638358103	0.1188220261669024
1.6713830916165544	0.11824746638358104	0.12112202616690242
1.6758047400070746	0.11548496638358104	0.11916702616690243
1.6802263883975945	0.11710996638358104	0.12020202616690245
1.6846480367881147	0.11437996638358104	0.11824702616690241
1.6890696851786346	0.11304746638358104	0.12434202616690238
1.6934913335691546	0.11652496638358105	0.11732702616690242
1.6979129819596748	0.11762996638358103	0.12468702616690247
1.7023346303501945	0.11437996638358106	0.11928202616690242
1.7067562787407144	0.11463996638358104	0.11525702616690242
1.7111779271312344	0.11405496638358104	0.11974202616690237
1.7155995755217546	0.11324246638358104	0.11974202616690237
1.7200212239122745	0.11642746638358104	0.11870702616690243
1.7244428723027945	0.11278746638358104	0.1177870261669024
1.7288645206933146	0.11558246638358105	0.11859202616690241
1.7332861690838344	0.11480246638358103	0.12043202616690242
1.7377078174743543	0.11327496638358105	0.11962702616690239
1.7421294658648743	0.11460746638358105	0.1180170261669024
1.7465511142553944	0.11613496638358103	0.12227202616690241
1.7509727626459144	0.11450996638358103	0.12215702616690237
1.7553944110364346	0.11990496638358103	0.1246870261669024
1.7598160594269545	0.11597246638358104	0.12365202616690245
1.7642377078174745	0.11502996638358104	0.12146702616690244
1.7686593562079942	0.11411996638358105	0.12215702616690242
1.7730810045985141	0.11619996638358104	0.11767202616690241
1.7775026529890343	0.11688246638358105	0.11939702616690241
1.7819243013795543	0.11769496638358104	0.11962702616690239
1.7863459497700744	0.11977496638358104	0.11985702616690236
1.7907675981605944	0.11905996638358105	0.11928202616690242
1.7951892465511143	0.11561496638358104	0.12192702616690239
1.799610894941634	0.11366496638358103	0.11974202616690244
1.8040325433321542	0.11655746638358104	0.12158202616690243
1.8084541917226742	0.11376246638358105	0.12227202616690241
1.8128758401131941	0.11613496638358103	0.12664202616690237
1.8172974885037143	0.11389246638358104	0.11870702616690239
1.8217191368942343	0.11424996638358105	0.12031702616690244
1.8261407852847542	0.11418496638358104	0.12434202616690238
1.830562433675274	0.11301496638358104	0.12204202616690238
1.834984082065794	0.11662246638358104	0.1206620261669024
1.839405730456314	0.11619996638358104	0.12135202616690238
1.843827378846834	0.11499746638358105	0.12261702616690244
1.8482490272373542	0.11548496638358104	0.12434202616690238
1.8526706756278741	0.11415246638358104	0.12054702616690241
1.857092324018394	0.11753246638358104	0.11686702616690241
1.8615139724089143	0.11382746638358104	0.11916702616690243
1.865935620799434	0.11444496638358104	0.1212370261669024
1.870357269189954	0.11473746638358105	0.1189370261669024
1.8747789175804739	0.11684996638358106	0.11905202616690239
1.879200565970994	0.11844246638358104	0.12077702616690239
1.883622214361514	0.11938496638358104	0.11985702616690243
1.888043862752034	0.11402246638358103	0.1212370261669024
1.8924655111425541	0.11587496638358105	0.11767202616690241
1.8968871595330739	0.11610246638358104	0.11767202616690241
1.9013088079235938	0.11753246638358104	0.11997202616690242
1.9057304563141138	0.11658996638358105	0.12250202616690245
1.910152104704634	0.11369746638358104	0.12031702616690244
1.9145737530951539	0.11499746638358105	0.12480202616690246
1.918995401485674	0.11522496638358104	0.11870702616690243
1.923417049876194	0.11512746638358104	0.1200870261669024
1.9278386982667137	0.11772746638358104	0.11732702616690238
1.9322603466572337	0.11502996638358104	0.12215702616690242
1.9366819950477536	0.11678496638358103	0.12284702616690242
1.9411036434382738	0.11642746638358104	0.11698202616690243
1.9455252918287937	0.11528996638358104	0.1229620261669024
1.949946940219314	0.11460746638358105	0.1177870261669024
1.9543685886098339	0.11428246638358104	0.12020202616690245
1.9587902370003538	0.11772746638358104	0.1206620261669024
1.9632118853908735	0.11259246638358104	0.11537202616690241
1.9676335337813937	0.11528996638358104	0.12158202616690243
1.9720551821719137	0.11720746638358104	0.1212370261669024
1.9764768305624336	0.12065246638358104	0.12480202616690239
1.9808984789529538	0.11359996638358105	0.12158202616690243
1.9853201273434737	0.11463996638358104	0.11686702616690244
1.9897417757339937	0.11470496638358105	0.11686702616690241
1.9941634241245134	0.12156246638358104	0.12112202616690242
1.9985850725150336	0.11509496638358105	0.11962702616690239
2.0030067209055535	0.11662246638358104	0.11928202616690242
2.0074283692960737	0.11808496638358104	0.12192702616690239
2.0118500176865934	0.11688246638358105	0.12457202616690241
2.0162716660771136	0.11629746638358104	0.1134170261669024
2.020693314467634	0.11590746638358104	0.12146702616690244
2.0251149628581535	0.11619996638358104	0.11985702616690236
2.0295366112486732	0.11584246638358105	0.12020202616690245
2.0339582596391934	0.11619996638358104	0.12238702616690246
2.0383799080297136	0.11584246638358105	0.12100702616690236
2.0428015564202333	0.11977496638358104	0.12169702616690241
2.0472232048107535	0.11324246638358104	0.12629702616690242
2.0516448532012737	0.11772746638358104	0.1212370261669024
2.0560665015917934	0.11603746638358105	0.1206620261669024
2.060488149982313	0.11782496638358105	0.11721202616690239
2.0649097983728333	0.11480246638358103	0.11813202616690242
2.0693314467633535	0.11298246638358105	0.12112202616690242
2.073753095153873	0.11733746638358104	0.11824702616690241
2.0781747435443934	0.11681746638358104	0.1229620261669024
2.0825963919349135	0.11392496638358104	0.12284702616690242
2.0870180403254333	0.11398996638358104	0.12146702616690244
2.091439688715953	0.11554996638358105	0.11537202616690241
2.095861337106473	0.11775996638358104	0.1254920261669024
2.1002829854969933	0.11808496638358104	0.12020202616690245
2.104704633887513	0.11629746638358104	0.1189370261669024
2.1091262822780332	0.11434746638358104	0.12445702616690237
2.1135479306685534	0.11431496638358105	0.12445702616690243
2.1179695790590736	0.11535496638358105	0.12250202616690245
2.122391227449593	0.11613496638358103	0.12031702616690244
2.126812875840113	0.11467246638358103	0.12054702616690241
2.131234524230633	0.11671996638358105	0.11847702616690238
2.135656172621153	0.11564746638358105	0.12192702616690239
2.140077821011673	0.11811746638358105	0.1180170261669024
2.1444994694021933	0.11658996638358105	0.12365202616690239
2.1489211177927134	0.11548496638358104	0.12054702616690241
2.153342766183233	0.11772746638358104	0.11939702616690241
2.157764414573753	0.11561496638358104	0.12204202616690238
2.162186062964273	0.11525746638358104	0.11514202616690243
2.1666077113547932	0.11733746638358104	0.11997202616690242
2.171029359745313	0.11678496638358103	0.11801702616690243
2.175451008135833	0.11587496638358105	0.12238702616690246
2.1798726565263533	0.11454246638358104	0.12422702616690239
2.184294304916873	0.11860496638358103	0.1218120261669024
2.1887159533073928	0.11395746638358104	0.11859202616690244
2.193137601697913	0.11996996638358104	0.12192702616690239
2.197559250088433	0.11411996638358105	0.1212370261669024
2.201980898478953	0.12061996638358105	0.11732702616690238
2.206402546869473	0.11629746638358104	0.12054702616690241
2.210824195259993	0.11353496638358104	0.1218120261669024
2.215245843650513	0.11489996638358105	0.11974202616690244
2.2196674920410326	0.11486746638358104	0.12261702616690244
2.224089140431553	0.11818246638358104	0.12146702616690244
2.228510788822073	0.11496496638358104	0.1177870261669024
2.2329324372125927	0.11304746638358104	0.12606702616690244
2.237354085603113	0.11584246638358105	0.12089202616690238
2.241775733993633	0.11925496638358103	0.12307702616690239
2.246197382384153	0.11571246638358104	0.11537202616690241
2.250619030774673	0.11876746638358104	0.12261702616690244
2.2550406791651927	0.11931996638358104	0.1188220261669024
2.259462327555713	0.11590746638358104	0.12388202616690243
2.2638839759462326	0.11600496638358104	0.1206620261669024
2.2683056243367528	0.11437996638358104	0.12031702616690244
2.272727272727273	0.11766246638358104	0.12480202616690246
2.2771489211177927	0.11847496638358104	0.11974202616690237
2.281570569508313	0.11483496638358104	0.11778702616690243
2.2859922178988326	0.11727246638358103	0.11824702616690241
2.2904138662893527	0.11645996638358104	0.1235370261669024
2.2948355146798725	0.11437996638358104	0.1195120261669024
2.2992571630703926	0.11967746638358104	0.11870702616690243
2.303678811460913	0.11236496638358104	0.11939702616690241
2.3081004598514325	0.11701246638358104	0.11859202616690241
2.3125221082419527	0.11460746638358105	0.12261702616690244
2.3169437566324724	0.11447746638358104	0.12342202616690241
2.3213654050229926	0.11655746638358104	0.11916702616690243
2.3257870534135123	0.11509496638358105	0.11905202616690246
2.3302087018040325	0.11775996638358104	0.12089202616690244
2.3346303501945527	0.11392496638358104	0.12273202616690243
2.3390519985850724	0.11327496638358105	0.1174420261669024
2.3434736469755926	0.11756496638358105	0.12261702616690244
2.3478952953661123	0.11766246638358104	0.11790202616690242
2.3523169437566325	0.11363246638358104	0.12388202616690243
2.356738592147152	0.11821496638358105	0.12054702616690241
2.3611602405376724	0.11649246638358104	0.1200870261669024
2.3655818889281925	0.11597246638358105	0.12031702616690244
2.3700035373187123	0.11314496638358104	0.12261702616690244
2.3744251857092324	0.11525746638358104	0.1137620261669024
2.3788468340997526	0.11577746638358104	0.1265270261669024
2.3832684824902723	0.11675246638358104	0.1218120261669024
2.387690130880792	0.11411996638358105	0.11790202616690242
2.3921117792713122	0.11821496638358105	0.11928202616690242
2.3965334276618324	0.11616746638358104	0.11732702616690242
2.4009550760523526	0.11746746638358103	0.12158202616690243
2.4053767244428723	0.11766246638358105	0.1223870261669024
2.4097983728333925	0.11281996638358104	0.11985702616690243
2.414220021223912	0.12117246638358103	0.12365202616690239
2.418641669614432	0.11571246638358104	0.1212370261669024
2.423063318004952	0.11519246638358104	0.1252620261669024
2.4274849663954723	0.11327496638358105	0.1235370261669024
2.4319066147859925	0.11740246638358104	0.12445702616690243
2.436328263176512	0.11610246638358104	0.11732702616690238
2.4407499115670324	0.11577746638358104	0.1136470261669024
2.445171559957552	0.11772746638358104	0.12089202616690238
2.4495932083480723	0.11561496638358104	0.12376702616690244
2.454014856738592	0.11457496638358104	0.12238702616690246
2.458436505129112	0.11363246638358104	0.12123702616690246
2.4628581535196323	0.11467246638358104	0.11824702616690241
2.467279801910152	0.11974246638358103	0.1223870261669024
2.4717014503006722	0.11613496638358105	0.12411202616690241
2.4761230986911924	0.11866996638358104	0.12158202616690243
2.480544747081712	0.11343746638358104	0.11399202616690243
2.484966395472232	0.11548496638358104	0.12215702616690242
2.489388043862752	0.11697996638358103	0.12238702616690246
2.493809692253272	0.11717496638358103	0.1195120261669024
2.498231340643792	0.11538746638358105	0.12158202616690243
2.502652989034312	0.11606996638358104	0.11767202616690241
2.5070746374248323	0.11350246638358104	0.1183620261669024
2.511496285815352	0.11190996638358104	0.11997202616690242
2.5159179342058717	0.11385996638358103	0.12100702616690243
2.520339582596392	0.11636246638358105	0.12054702616690241
2.524761230986912	0.11827996638358104	0.12192702616690239
2.529182879377432	0.11106496638358104	0.12146702616690244
2.533604527767952	0.11967746638358104	0.12618202616690244
2.538026176158472	0.11252746638358103	0.12031702616690244
2.542447824548992	0.11467246638358104	0.12250202616690245
2.5468694729395116	0.11567996638358104	0.12123702616690246
2.5512911213300318	0.11818246638358104	0.12365202616690245
2.555712769720552	0.11909246638358104	0.1147970261669024
2.5601344181110717	0.11265746638358104	0.1212370261669024
2.564556066501592	0.11743496638358104	0.12192702616690239
2.568977714892112	0.11730496638358104	0.12204202616690243
2.5733993632826317	0.11210496638358104	0.1154870261669024
2.5778210116731515	0.11603746638358105	0.12192702616690239
2.5822426600636716	0.11606996638358104	0.11974202616690237
2.586664308454192	0.11590746638358104	0.12158202616690243
2.5910859568447115	0.11350246638358104	0.1206620261669024
2.5955076052352317	0.11558246638358105	0.11974202616690244
2.599929253625752	0.11896246638358104	0.11859202616690241
2.6043509020162716	0.11642746638358104	0.1183620261669024
2.6087725504067913	0.11434746638358105	0.12342202616690241
2.6131941987973115	0.11428246638358104	0.1180170261669024
2.6176158471878317	0.11294996638358104	0.11859202616690241
2.6220374955783514	0.11600496638358104	0.1189370261669024
2.6264591439688716	0.11551746638358104	0.12158202616690243
2.6308807923593918	0.11964496638358105	0.12158202616690243
2.6353024407499115	0.11766246638358105	0.11962702616690239
2.639724089140431	0.11613496638358103	0.11686702616690244
2.6441457375309514	0.11567996638358104	0.1191670261669024
2.6485673859214716	0.11912496638358104	0.12169702616690241
2.6529890343119913	0.11613496638358103	0.11974202616690244
2.6574106827025115	0.11938496638358104	0.12227202616690241
2.6618323310930316	0.11733746638358104	0.1223870261669024
2.6662539794835514	0.11616746638358104	0.12595202616690246
2.6706756278740715	0.12039246638358103	0.11939702616690241
2.6750972762645913	0.11424996638358105	0.12388202616690243
2.6795189246551114	0.11782496638358105	0.1264120261669024
2.683940573045631	0.11697996638358105	0.12077702616690239
2.6883622214361513	0.11457496638358104	0.1177870261669024
2.6927838698266715	0.11710996638358104	0.11905202616690241
2.6972055182171917	0.11366496638358103	0.1252620261669024
2.7016271666077114	0.11499746638358105	0.11502702616690241
2.706048814998231	0.11603746638358103	0.12595202616690246
2.7104704633887513	0.11658996638358105	0.11985702616690236
2.714892111779271	0.11558246638358105	0.11939702616690241
2.719313760169791	0.11418496638358104	0.11974202616690237
2.7237354085603114	0.11470496638358105	0.1223870261669024
2.7281570569508315	0.11476996638358104	0.11939702616690241
2.7325787053413513	0.11320996638358104	0.12342202616690241
2.737000353731871	0.11603746638358105	0.11859202616690241
2.741422002122391	0.11668746638358105	0.12537702616690238
2.7458436505129113	0.11304746638358104	0.12077702616690239
2.750265298903431	0.11717496638358105	0.1183620261669024
2.7546869472939512	0.11597246638358104	0.11445202616690242
2.7591085956844714	0.11164996638358105	0.12158202616690243
2.763530244074991	0.11883246638358105	0.12250202616690245
2.7679518924655113	0.11639496638358104	0.11755702616690242
2.772373540856031	0.11792246638358103	0.11790202616690244
2.776795189246551	0.11548496638358104	0.1264120261669024
2.781216837637071	0.11723996638358104	0.12733202616690242
2.785638486027591	0.11389246638358104	0.12353702616690247
2.7900601344181113	0.11395746638358104	0.1159470261669024
2.794481782808631	0.11242996638358103	0.11686702616690244
2.798903431199151	0.11720746638358104	0.12342202616690241
2.803325079589671	0.11574496638358105	0.1177870261669024
2.807746727980191	0.11827996638358104	0.1189370261669024
2.812168376370711	0.11343746638358104	0.12388202616690243
2.816590024761231	0.11788996638358104	0.12227202616690241
2.821011673151751	0.11821496638358105	0.11985702616690243
2.825433321542271	0.11662246638358104	0.11813202616690242
2.829854969932791	0.11736996638358105	0.12146702616690244
2.834276618323311	0.11246246638358104	0.11905202616690241
2.838698266713831	0.11405496638358104	0.11537202616690241
2.8431199151043507	0.11564746638358103	0.11928202616690242
2.847541563494871	0.11645996638358104	0.1180170261669024
2.851963211885391	0.11951496638358104	0.12135202616690245
2.8563848602759108	0.11629746638358104	0.12342202616690241
2.860806508666431	0.11756496638358105	0.1200870261669024
2.865228157056951	0.12074996638358103	0.12123702616690246
2.869649805447471	0.11759746638358104	0.12273202616690243
2.8740714538379906	0.11476996638358104	0.11870702616690243
2.8784931022285107	0.11567996638358104	0.12399702616690242
2.882914750619031	0.11408746638358104	0.1200870261669024
2.8873363990095506	0.11600496638358104	0.12031702616690244
2.891758047400071	0.11649246638358104	0.12112202616690242
2.896179695790591	0.11603746638358105	0.12089202616690238
2.9006013441811107	0.11675246638358104	0.11997202616690242
2.9050229925716304	0.11967746638358104	0.11790202616690242
2.9094446409621506	0.11623246638358105	0.1223870261669024
2.913866289352671	0.11730496638358104	0.11893702616690244
2.9182879377431905	0.11863746638358104	0.12342202616690241
2.9227095861337107	0.11850746638358105	0.11916702616690243
2.927131234524231	0.11749996638358104	0.12445702616690237
2.9315528829147506	0.11532246638358104	0.12227202616690241
2.9359745313052703	0.11489996638358105	0.11905202616690241
2.9403961796957905	0.11886496638358104	0.1177870261669024
2.9448178280863107	0.11652496638358104	0.11916702616690243
2.9492394764768304	0.11957996638358104	0.12192702616690239
2.9536611248673506	0.11574496638358105	0.11859202616690244
2.9580827732578707	0.11493246638358104	0.12204202616690238
2.962504421648391	0.11580996638358104	0.1191670261669024
2.96692607003891	0.11629746638358104	0.12031702616690244
2.9713477184294304	0.11818246638358104	0.12319202616690238
2.9757693668199505	0.11736996638358105	0.12146702616690244
2.9801910152104707	0.11304746638358104	0.11801702616690243
2.9846126636009904	0.12039246638358103	0.11962702616690239
2.9890343119915106	0.11948246638358105	0.11870702616690243
2.9934559603820308	0.11814996638358104	0.11962702616690239
2.99787760877255	0.11600496638358104	0.12227202616690241
3.0022992571630702	0.11801996638358105	0.11905202616690241
3.0067209055535904	0.11610246638358104	0.12365202616690239
3.0111425539441106	0.11645996638358104	0.12158202616690243
3.0155642023346303	0.11577746638358104	0.11560202616690238
3.0199858507251505	0.11483496638358104	0.12089202616690244
3.0244074991156706	0.11447746638358104	0.12100702616690236
3.0288291475061904	0.11012246638358104	0.1191670261669024
3.03325079589671	0.11665496638358104	0.12284702616690242
3.0376724442872303	0.11528996638358104	0.12319202616690238
3.0420940926777504	0.11824746638358104	0.1252620261669024
3.04651574106827	0.11392496638358104	0.1166370261669024
3.0509373894587903	0.11730496638358104	0.11928202616690242
3.0553590378493105	0.11720746638358104	0.1229620261669024
3.0597806862398302	0.11701246638358104	0.12158202616690243
3.06420233463035	0.11304746638358104	0.11974202616690237
3.06862398302087	0.11779246638358104	0.11686702616690244
3.0730456314113903	0.11571246638358104	0.12215702616690242
3.07746727980191	0.11866996638358104	0.1192820261669024
3.08188892819243	0.11753246638358104	0.12307702616690239
3.0863105765829504	0.12195246638358105	0.12250202616690245
3.09073222497347	0.11460746638358105	0.12353702616690247
3.09515387336399	0.11645996638358104	0.12227202616690241
3.09957552175451	0.11535496638358105	0.11813202616690242
3.10399717014503	0.11736996638358105	0.11721202616690239
3.10841881853555	0.11382746638358104	0.12031702616690244
3.11284046692607	0.11759746638358104	0.12250202616690245
3.1172621153165903	0.11805246638358104	0.12319202616690238
3.12168376370711	0.11629746638358104	0.11560202616690242
3.12610541209763	0.11431496638358105	0.12411202616690241
3.1305270604881503	0.11515996638358104	0.1195120261669024
3.13494870887867	0.11948246638358105	0.1195120261669024
3.1393703572691902	0.11480246638358103	0.11997202616690242
3.1437920056597095	0.11795496638358105	0.12514702616690243
3.1482136540502297	0.11525746638358104	0.12227202616690241
3.15263530244075	0.11372996638358104	0.12399702616690242
3.1570569508312696	0.11538746638358105	0.1206620261669024
3.1614785992217898	0.11610246638358104	0.1149120261669024
3.16590024761231	0.11909246638358104	0.12215702616690237
3.1703218960028297	0.11619996638358104	0.12031702616690244
3.17474354439335	0.11759746638358104	0.12273202616690243
3.17916519278387	0.11372996638358104	0.12307702616690239
3.1835868411743897	0.11548496638358104	0.1212370261669024
3.18800848956491	0.11645996638358104	0.12342202616690241
3.19243013795543	0.11863746638358104	0.12020202616690245
3.19685178634595	0.11320996638358104	0.12353702616690247
3.20127343473647	0.11411996638358105	0.1246870261669024
3.20569508312699	0.11866996638358104	0.12319202616690245
3.2101167315175094	0.11658996638358105	0.12261702616690244
3.2145383799080296	0.11522496638358104	0.12319202616690238
3.2189600282985493	0.11450996638358103	0.12112202616690242
3.2233816766890695	0.11385996638358105	0.12399702616690242
3.2278033250795897	0.11369746638358104	0.11801702616690243
3.2322249734701094	0.11642746638358104	0.1189370261669024
3.2366466218606296	0.11772746638358104	0.11939702616690241
3.2410682702511497	0.11450996638358103	0.11962702616690239
3.2454899186416695	0.11681746638358104	0.1189370261669024
3.2499115670321896	0.11590746638358104	0.12422702616690239
3.25433321542271	0.11437996638358104	0.11847702616690242
3.25875486381323	0.11821496638358105	0.1206620261669024
3.2631765122037497	0.11398996638358104	0.12319202616690238
3.26759816059427	0.11281996638358104	0.12319202616690238
3.272019808984789	0.11571246638358104	0.12411202616690241
3.2764414573753093	0.11418496638358104	0.1188220261669024
3.280863105765829	0.11834496638358105	0.12250202616690245
3.2852847541563492	0.11512746638358104	0.1195120261669024
3.2897064025468694	0.11444496638358104	0.1147970261669024
3.294128050937389	0.11704496638358104	0.12399702616690242
3.2985496993279093	0.11613496638358103	0.12123702616690246
3.3029713477184295	0.11990496638358103	0.12204202616690238
3.3073929961089497	0.11512746638358104	0.12158202616690243
3.3118146444994694	0.11652496638358104	0.1218120261669024
3.3162362928899896	0.11714246638358103	0.12422702616690239
3.3206579412805097	0.11714246638358104	0.1195120261669024
3.3250795896710295	0.11743496638358104	0.11859202616690241
3.3295012380615496	0.11720746638358104	0.1166370261669024
3.33392288645207	0.11457496638358104	0.11939702616690241
3.338344534842589	0.11447746638358104	0.12330702616690242
3.342766183233109	0.11590746638358104	0.11985702616690243
3.347187831623629	0.10995996638358103	0.12031702616690244
3.351609480014149	0.11694746638358104	0.1177870261669024
3.3560311284046693	0.11694746638358104	0.11847702616690238
3.360452776795189	0.11665496638358104	0.12261702616690244
3.3648744251857092	0.11333996638358104	0.11767202616690241
3.3692960735762294	0.12029496638358105	0.12031702616690244
3.373717721966749	0.11499746638358103	0.1174420261669024
3.3781393703572693	0.11675246638358104	0.11755702616690242
3.3825610187477895	0.11775996638358104	0.12043202616690242
3.386982667138309	0.11759746638358104	0.11847702616690238
3.3914043155288294	0.11558246638358105	0.12043202616690242
3.3958259639193495	0.11294996638358104	0.11997202616690242
3.4002476123098693	0.11649246638358104	0.12204202616690238
3.404669260700389	0.11382746638358104	0.12250202616690245
3.4090909090909087	0.11525746638358104	0.11870702616690243
3.413512557481429	0.11067496638358104	0.12100702616690243
3.417934205871949	0.11434746638358105	0.12077702616690239
3.422355854262469	0.11831246638358105	0.11962702616690239
3.426777502652989	0.11558246638358105	0.11571702616690244
3.431199151043509	0.11187746638358104	0.11675202616690239
3.435620799434029	0.11616746638358104	0.1188220261669024
3.440042447824549	0.11483496638358104	0.11985702616690236
3.444464096215069	0.11610246638358104	0.12273202616690243
3.448885744605589	0.11704496638358104	0.12319202616690245
3.453307392996109	0.11821496638358105	0.1159470261669024
3.4577290413866293	0.11671996638358105	0.11675202616690239
3.4621506897771495	0.11564746638358103	0.11974202616690237
3.4665723381676687	0.11831246638358105	0.12054702616690241
3.4709939865581885	0.11668746638358105	0.11859202616690241
3.4754156349487086	0.11795496638358105	0.12227202616690241
3.479837283339229	0.11223496638358105	0.12434202616690244
3.4842589317297485	0.11288496638358105	0.12319202616690238
3.4886805801202687	0.11603746638358105	0.12020202616690245
3.493102228510789	0.11866996638358104	0.1235370261669024
3.4975238769013086	0.11457496638358104	0.1189370261669024
3.501945525291829	0.11528996638358104	0.1191670261669024
3.506367173682349	0.11649246638358104	0.12514702616690243
3.510788822072869	0.11125996638358104	0.12307702616690239
3.515210470463389	0.11626496638358104	0.12135202616690245
3.519632118853909	0.11727246638358103	0.1200870261669024
3.524053767244429	0.11662246638358104	0.11640702616690242
3.528475415634949	0.11558246638358105	0.12020202616690245
3.532897064025468	0.11665496638358104	0.12204202616690238
3.5373187124159884	0.11873496638358104	0.12215702616690242
3.5417403608065086	0.11717496638358103	0.11870702616690243
3.5461620091970283	0.11662246638358104	0.1160620261669024
3.5505836575875485	0.11463996638358104	0.1195120261669024
3.5550053059780686	0.11779246638358104	0.11916702616690243
3.559426954368589	0.12120496638358104	0.12261702616690244
3.5638486027591085	0.11720746638358104	0.12250202616690245
3.5682702511496287	0.11467246638358103	0.11732702616690242
3.572691899540149	0.11554996638358105	0.12077702616690239
3.5771135479306686	0.11268996638358103	0.11468202616690241
3.5815351963211888	0.11457496638358104	0.12238702616690246
3.585956844711709	0.11528996638358104	0.11813202616690242
3.5903784931022287	0.11499746638358105	0.12411202616690241
3.594800141492748	0.11584246638358105	0.12227202616690241
3.599221789883268	0.11402246638358103	0.12342202616690241
3.6036434382737883	0.11626496638358104	0.1174420261669024
3.6080650866643085	0.11366496638358103	0.12169702616690241
3.612486735054828	0.11775996638358104	0.1200870261669024
3.6169083834453484	0.11727246638358103	0.11859202616690241
3.6213300318358685	0.11541996638358104	0.11560202616690242
3.6257516802263883	0.11428246638358104	0.11962702616690239
3.6301733286169084	0.11652496638358105	0.1151420261669024
3.6345949770074286	0.11463996638358104	0.12284702616690242
3.6390166253979483	0.11509496638358105	0.11698202616690243
3.6434382737884685	0.11652496638358105	0.11698202616690243
3.6478599221789887	0.11545246638358105	0.12077702616690239
3.6522815705695084	0.11242996638358103	0.12054702616690241
3.6567032189600286	0.11616746638358104	0.1235370261669024
3.661124867350548	0.11574496638358105	0.12054702616690241
3.665546515741068	0.11717496638358103	0.12146702616690244
3.669968164131588	0.11389246638358104	0.11824702616690241
3.674389812522108	0.11558246638358105	0.1192820261669024
3.678811460912628	0.11580996638358104	0.12411202616690241
3.6832331093031483	0.11883246638358105	0.12365202616690245
3.687654757693668	0.11327496638358105	0.12388202616690243
3.692076406084188	0.11473746638358105	0.12031702616690244
3.6964980544747084	0.11272246638358105	0.11939702616690241
3.700919702865228	0.11649246638358104	0.1212370261669024
3.7053413512557483	0.11528996638358104	0.11525702616690242
3.7097629996462684	0.11463996638358104	0.12572202616690242
3.714184648036788	0.11298246638358105	0.11859202616690241
3.7186062964273083	0.11359996638358105	0.12250202616690245
3.7230279448178285	0.11571246638358104	0.11962702616690239
3.727449593208348	0.11837746638358104	0.1188220261669024
3.731871241598868	0.11727246638358103	0.11537202616690241
3.7362928899893877	0.11678496638358103	0.12043202616690242
3.740714538379908	0.11636246638358105	0.1195120261669024
3.745136186770428	0.11402246638358103	0.11905202616690239
3.7495578351609478	0.11444496638358104	0.12146702616690244
3.753979483551468	0.11990496638358103	0.12100702616690236
3.758401131941988	0.11655746638358104	0.11721202616690239
3.762822780332508	0.11668746638358105	0.11824702616690241
3.767244428723028	0.11613496638358103	0.1159470261669024
3.771666077113548	0.11824746638358104	0.12273202616690243
3.776087725504068	0.11424996638358105	0.11962702616690245
3.780509373894588	0.11652496638358104	0.11790202616690239
3.7849310222851082	0.11200746638358104	0.12054702616690241
3.7893526706756275	0.11782496638358105	0.11905202616690239
3.7937743190661477	0.11408746638358104	0.12192702616690239
3.7981959674566674	0.11593996638358103	0.12158202616690243
3.8026176158471876	0.11714246638358103	0.1212370261669024
3.8070392642377078	0.11613496638358103	0.1177870261669024
3.8114609126282275	0.11535496638358105	0.1177870261669024
3.8158825610187477	0.11678496638358103	0.12675702616690238
3.820304209409268	0.11327496638358105	0.1212370261669024
3.8247258577997876	0.11668746638358105	0.11962702616690239
3.8291475061903077	0.11636246638358105	0.12319202616690238
3.833569154580828	0.11727246638358103	0.1189370261669024
3.837990802971348	0.11437996638358104	0.12572202616690242
3.842412451361868	0.11138996638358103	0.11767202616690241
3.846834099752388	0.11623246638358105	0.12031702616690244
3.851255748142908	0.11545246638358105	0.12330702616690242
3.8556773965334274	0.11431496638358105	0.1174420261669024
3.860099044923947	0.11535496638358105	0.12399702616690242
3.8645206933144673	0.11587496638358105	0.12480202616690246
3.8689423417049875	0.11636246638358104	0.12629702616690242
3.8733639900955072	0.11694746638358104	0.11974202616690244
3.8777856384860274	0.11610246638358104	0.12158202616690243
3.8822072868765476	0.11314496638358104	0.12077702616690239
3.8866289352670678	0.11652496638358105	0.1206620261669024
3.8910505836575875	0.11493246638358104	0.1191670261669024
3.8954722320481077	0.11824746638358104	0.11675202616690239
3.899893880438628	0.11099996638358105	0.1195120261669024
3.9043155288291476	0.11411996638358105	0.11675202616690239
3.9087371772196677	0.11714246638358104	0.12008702616690246
3.913158825610188	0.11970996638358104	0.1218120261669024
3.9175804740007076	0.11327496638358105	0.11997202616690242
3.922002122391227	0.11805246638358104	0.11698202616690243
3.926423770781747	0.11320996638358104	0.1252620261669024
3.9308454191722673	0.11535496638358105	0.11870702616690239
3.9352670675627874	0.11632996638358105	0.11790202616690239
3.939688715953307	0.11506246638358104	0.11767202616690241
3.9441103643438273	0.11704496638358104	0.11905202616690239
3.9485320127343475	0.11632996638358105	0.12572202616690242
3.9529536611248672	0.11701246638358105	0.12204202616690243
3.9573753095153874	0.11678496638358103	0.11790202616690239
3.9617969579059076	0.11528996638358104	0.12169702616690241
3.9662186062964273	0.11684996638358106	0.12100702616690243
3.9706402546869475	0.11756496638358105	0.12135202616690245
3.9750619030774677	0.11866996638358104	0.12043202616690242
3.9794835514679874	0.11548496638358104	0.1206620261669024
3.983905199858507	0.11548496638358104	0.11859202616690241
3.988326848249027	0.11896246638358104	0.12077702616690239
3.992748496639547	0.11600496638358104	0.12261702616690244
3.997170145030067	0.11252746638358103	0.12330702616690237
4.001591793420587	0.11502996638358104	0.12434202616690238
4.006013441811107	0.12003496638358103	0.12020202616690238
4.010435090201627	0.11730496638358104	0.12388202616690243
4.014856738592147	0.11769496638358104	0.12411202616690241
4.019278386982667	0.11470496638358105	0.12112202616690242
4.023700035373187	0.10995996638358103	0.11652202616690241
4.0281216837637075	0.11827996638358104	0.11939702616690241
4.032543332154227	0.11434746638358105	0.11974202616690237
4.036964980544747	0.11590746638358104	0.12135202616690245
4.041386628935268	0.11723996638358104	0.1212370261669024
4.045808277325787	0.11564746638358103	0.12169702616690241
4.050229925716307	0.11892996638358104	0.12330702616690242
4.054651574106827	0.11444496638358104	0.11847702616690242
4.0590732224973465	0.11463996638358104	0.11962702616690239
4.063494870887867	0.11512746638358104	0.12043202616690242
4.067916519278387	0.11249496638358104	0.12169702616690241
4.0723381676689066	0.11528996638358104	0.12135202616690238
4.076759816059427	0.11392496638358104	0.11617702616690238
4.081181464449947	0.11444496638358104	0.11755702616690242
4.085603112840467	0.11720746638358104	0.12514702616690243
4.090024761230987	0.11629746638358104	0.11916702616690243
4.094446409621507	0.11840996638358103	0.11732702616690242
4.098868058012027	0.11762996638358103	0.11939702616690241
4.103289706402547	0.11597246638358104	0.11905202616690241
4.107711354793067	0.11359996638358105	0.11652202616690241
4.112133003183587	0.11434746638358105	0.1223870261669024
4.1165546515741065	0.11366496638358103	0.12319202616690238
4.120976299964626	0.11665496638358104	0.1188220261669024
4.125397948355147	0.11476996638358104	0.12319202616690238
4.129819596745667	0.11606996638358104	0.1200870261669024
4.134241245136186	0.11636246638358105	0.12031702616690244
4.138662893526707	0.11405496638358104	0.11801702616690243
4.143084541917227	0.11298246638358105	0.12192702616690239
4.147506190307746	0.11379496638358104	0.12043202616690242
4.151927838698267	0.11649246638358104	0.1159470261669024
4.156349487088787	0.11873496638358104	0.11962702616690239
4.160771135479306	0.11626496638358104	0.12054702616690241
4.165192783869827	0.11382746638358104	0.1195120261669024
4.169614432260347	0.11714246638358104	0.12261702616690244
4.1740360806508665	0.11343746638358104	0.12261702616690244
4.178457729041386	0.11346996638358105	0.1223870261669024
4.182879377431906	0.11876746638358103	0.12468702616690247
4.187301025822427	0.11278746638358104	0.11652202616690241
4.191722674212946	0.11645996638358104	0.12215702616690242
4.196144322603466	0.11431496638358105	0.11974202616690237
4.200565970993987	0.11782496638358105	0.1154870261669024
4.204987619384506	0.11252746638358103	0.11974202616690244
4.209409267775026	0.12201746638358103	0.12054702616690241
4.213830916165547	0.11509496638358105	0.12077702616690239
4.2182525645560665	0.11655746638358104	0.11675202616690242
4.222674212946586	0.11298246638358105	0.12135202616690238
4.227095861337107	0.11424996638358105	0.12100702616690243
4.2315175097276265	0.11281996638358104	0.12204202616690243
4.235939158118147	0.11480246638358103	0.11652202616690241
4.240360806508667	0.11694746638358104	0.12572202616690242
4.244782454899186	0.11632996638358105	0.11502702616690241
4.249204103289706	0.12074996638358103	0.12146702616690244
4.253625751680226	0.11697996638358103	0.12250202616690245
4.258047400070746	0.11834496638358105	0.1212370261669024
4.262469048461266	0.11714246638358103	0.12146702616690244
4.266890696851786	0.11418496638358104	0.12089202616690238
4.271312345242306	0.11431496638358105	0.12457202616690241
4.2757339936328265	0.11301496638358104	0.1223870261669024
4.280155642023346	0.11889746638358104	0.11985702616690236
4.284577290413867	0.11733746638358104	0.11801702616690243
4.2889989388043865	0.11658996638358105	0.11813202616690242
4.293420587194906	0.11662246638358104	0.12480202616690246
4.297842235585427	0.11382746638358104	0.12675702616690238
4.302263883975947	0.11454246638358104	0.11433702616690239
4.306685532366466	0.11509496638358105	0.12169702616690241
4.311107180756986	0.11382746638358104	0.12307702616690239
4.315528829147506	0.11564746638358103	0.12411202616690241
4.3199504775380255	0.11470496638358105	0.12457202616690241
4.324372125928546	0.11483496638358104	0.11744202616690244
4.328793774319066	0.11327496638358105	0.11939702616690241
4.3332154227095865	0.11870246638358105	0.11571702616690244
4.337637071100106	0.11545246638358105	0.1189370261669024
4.342058719490626	0.11411996638358105	0.11928202616690242
4.346480367881147	0.11564746638358103	0.12031702616690244
4.350902016271666	0.11317746638358103	0.12284702616690242
4.355323664662186	0.11376246638358105	0.11571702616690244
4.359745313052707	0.11675246638358104	0.12411202616690241
4.364166961443226	0.11580996638358104	0.12089202616690238
4.368588609833746	0.11740246638358104	0.1200870261669024
4.373010258224266	0.11662246638358104	0.11686702616690244
4.3774319066147855	0.11424996638358105	0.12158202616690243
4.381853555005306	0.11415246638358104	0.11824702616690241
4.386275203395826	0.11730496638358104	0.1180170261669024
4.390696851786346	0.11964496638358105	0.11997202616690242
4.395118500176866	0.11990496638358103	0.12261702616690244
4.399540148567386	0.11905996638358105	0.12192702616690239
4.403961796957906	0.11600496638358104	0.11916702616690243
4.408383445348426	0.11697996638358105	0.11813202616690242
4.412805093738946	0.11746746638358105	0.12089202616690238
4.417226742129466	0.11067496638358104	0.12330702616690242
4.421648390519986	0.11463996638358104	0.12330702616690242
4.426070038910506	0.11392496638358104	0.12135202616690245
4.430491687301026	0.11444496638358104	0.11847702616690242
4.434913335691546	0.11665496638358103	0.11813202616690242
4.439334984082065	0.11597246638358104	0.12158202616690243
4.443756632472586	0.11701246638358104	0.11824702616690241
4.448178280863106	0.11801996638358105	0.12273202616690243
4.452599929253625	0.11584246638358105	0.1254920261669024
4.457021577644146	0.11405496638358104	0.12411202616690241
4.461443226034666	0.11437996638358106	0.1200870261669024
4.465864874425185	0.11580996638358104	0.1206620261669024
4.470286522815706	0.11236496638358104	0.12112202616690242
4.474708171206226	0.11649246638358104	0.1192820261669024
4.4791298195967455	0.11457496638358104	0.12629702616690242
4.483551467987266	0.11954746638358105	0.12169702616690241
4.487973116377786	0.11376246638358105	0.12434202616690244
4.492394764768306	0.11827996638358104	0.11652202616690241
4.496816413158826	0.11428246638358104	0.12422702616690239
4.501238061549346	0.11902746638358104	0.12158202616690243
4.505659709939866	0.11606996638358104	0.12031702616690244
4.510081358330385	0.11834496638358105	0.11744202616690244
4.514503006720905	0.11434746638358104	0.12250202616690245
4.518924655111426	0.11701246638358104	0.11755702616690242
4.523346303501945	0.11457496638358104	0.12158202616690243
4.527767951892465	0.11762996638358103	0.12399702616690242
4.532189600282986	0.11655746638358104	0.12146702616690244
4.5366112486735055	0.11938496638358104	0.12514702616690243
4.541032897064025	0.11330746638358104	0.12319202616690238
4.545454545454546	0.11486746638358104	0.1162920261669024
4.549876193845066	0.11463996638358104	0.11560202616690242
4.554297842235585	0.11519246638358104	0.12319202616690238
4.558719490626106	0.11460746638358105	0.12169702616690241
4.563141139016626	0.11385996638358103	0.1183620261669024
4.567562787407145	0.11333996638358104	0.11767202616690241
4.571984435797665	0.11619996638358104	0.1246870261669024
4.576406084188185	0.11821496638358105	0.1154870261669024
4.5808277325787055	0.11580996638358104	0.1166370261669024
4.585249380969225	0.11330746638358104	0.1183620261669024
4.589671029359745	0.11528996638358104	0.11698202616690243
4.5940926777502655	0.11834496638358105	0.1174420261669024
4.598514326140785	0.11977496638358104	0.1177870261669024
4.602935974531305	0.11496496638358104	0.11686702616690241
4.607357622921826	0.11454246638358104	0.11997202616690242
4.611779271312345	0.11340496638358104	0.12077702616690239
4.616200919702865	0.11782496638358105	0.11962702616690239
4.620622568093386	0.11951496638358104	0.12169702616690241
4.625044216483905	0.11818246638358104	0.11721202616690243
4.629465864874425	0.11203996638358105	0.12043202616690242
4.633887513264945	0.11298246638358105	0.12261702616690244
4.638309161655465	0.11489996638358105	0.11824702616690241
4.642730810045985	0.11395746638358104	0.12215702616690242
4.647152458436505	0.11977496638358104	0.12192702616690239
4.651574106827025	0.11470496638358105	0.12146702616690244
4.655995755217545	0.11873496638358104	0.12330702616690237
4.660417403608065	0.11733746638358104	0.11939702616690241
4.664839051998585	0.11610246638358104	0.11985702616690243
4.669260700389105	0.11707746638358105	0.11928202616690242
4.673682348779625	0.11759746638358104	0.12054702616690241
4.678103997170145	0.11327496638358105	0.1160620261669024
4.682525645560665	0.11668746638358105	0.11985702616690243
4.686947293951185	0.11928746638358104	0.1195120261669024
4.691368942341705	0.11821496638358105	0.12043202616690242
4.695790590732225	0.11392496638358104	0.12169702616690241
4.700212239122744	0.11710996638358104	0.12480202616690239
4.704633887513265	0.11782496638358105	0.11870702616690243
4.709055535903785	0.11398996638358104	0.11675202616690242
4.713477184294304	0.11762996638358104	0.1166370261669024
4.717898832684825	0.11662246638358104	0.12135202616690238
4.722320481075345	0.11525746638358104	0.11939702616690241
4.7267421294658645	0.11616746638358104	0.11916702616690243
4.731163777856385	0.11772746638358104	0.12112202616690242
4.735585426246905	0.11337246638358103	0.12227202616690241
4.7400070746374245	0.11870246638358105	0.12227202616690241
4.744428723027945	0.11993746638358105	0.1108870261669024
4.748850371418465	0.11476996638358104	0.12215702616690242
4.7532720198089855	0.11515996638358103	0.11870702616690243
4.757693668199505	0.11366496638358103	0.11985702616690243
4.762115316590024	0.11597246638358104	0.1189370261669024
4.766536964980545	0.11294996638358104	0.12307702616690239
4.770958613371064	0.11681746638358104	0.1206620261669024
4.775380261761584	0.11467246638358103	0.11928202616690242
4.779801910152105	0.11489996638358105	0.12491702616690244
4.7842235585426245	0.11486746638358104	0.1188220261669024
4.788645206933144	0.11080496638358105	0.1180170261669024
4.793066855323665	0.11434746638358104	0.1191670261669024
4.797488503714185	0.11684996638358106	0.11698202616690243
4.801910152104705	0.11658996638358105	0.1189370261669024
4.806331800495225	0.11912496638358104	0.11974202616690237
4.810753448885745	0.11408746638358104	0.12020202616690245
4.815175097276265	0.11616746638358104	0.12445702616690243
4.819596745666785	0.11574496638358105	0.12273202616690243
4.824018394057305	0.11480246638358103	0.12043202616690242
4.828440042447824	0.11756496638358105	0.11755702616690242
4.832861690838344	0.11181246638358104	0.12215702616690242
4.837283339228864	0.11213746638358105	0.11698202616690243
4.8417049876193845	0.11265746638358104	0.1264120261669024
4.846126636009904	0.11827996638358104	0.11468202616690241
4.850548284400425	0.11519246638358104	0.12077702616690239
4.854969932790945	0.11551746638358104	0.1191670261669024
4.859391581181464	0.11730496638358104	0.1212370261669024
4.863813229571985	0.11922246638358104	0.1177870261669024
4.868234877962505	0.11909246638358104	0.11870702616690243
4.872656526353024	0.11619996638358104	0.1225020261669024
4.877078174743545	0.11291746638358104	0.12008702616690246
4.881499823134065	0.11541996638358104	0.12365202616690239
4.8859214715245844	0.11626496638358104	0.11962702616690239
4.890343119915104	0.11935246638358105	0.1223870261669024
4.894764768305624	0.12029496638358105	0.1195120261669024
4.8991864166961445	0.11499746638358105	0.12008702616690246
4.903608065086664	0.11571246638358104	0.12089202616690244
4.908029713477184	0.11252746638358103	0.1177870261669024
4.912451361867705	0.11974246638358103	0.11767202616690241
4.916873010258224	0.11584246638358105	0.12560702616690242
4.921294658648744	0.11450996638358105	0.11870702616690243
4.925716307039265	0.11236496638358104	0.11928202616690242
4.930137955429784	0.11600496638358104	0.1225020261669024
4.934559603820304	0.11389246638358104	0.1183620261669024
4.938981252210825	0.11532246638358104	0.11997202616690242
4.9434029006013445	0.11463996638358104	0.11985702616690236
4.947824548991864	0.11431496638358105	0.12215702616690242
4.952246197382385	0.11655746638358104	0.12031702616690244
4.956667845772904	0.11483496638358104	0.12043202616690242
4.961089494163424	0.11535496638358105	0.1188220261669024
4.965511142553944	0.11896246638358104	0.12031702616690244
4.969932790944464	0.11392496638358104	0.12215702616690242
4.974354439334984	0.11379496638358104	0.12215702616690242
4.978776087725504	0.11613496638358103	0.12227202616690241
4.983197736116024	0.11554996638358105	0.12077702616690239
4.987619384506544	0.11431496638358105	0.1292870261669024
4.992041032897064	0.11567996638358104	0.1174420261669024
4.996462681287584	0.11811746638358103	0.1149120261669024
5.0008843296781045	0.11749996638358105	0.1188220261669024
5.005305978068624	0.11691496638358104	0.12020202616690245
5.009727626459144	0.11561496638358104	0.11847702616690238
5.0141492748496646	0.11626496638358104	0.12043202616690242
5.018570923240184	0.11431496638358105	0.12169702616690241
5.022992571630704	0.11450996638358105	0.11790202616690242
5.027414220021224	0.11398996638358104	0.12192702616690239
5.0318358684117435	0.11879996638358103	0.11571702616690244
5.036257516802264	0.11418496638358104	0.1180170261669024
5.040679165192784	0.11493246638358104	0.11422202616690241
5.0451008135833035	0.11756496638358105	0.1223870261669024
5.049522461973824	0.11405496638358104	0.12043202616690242
5.053944110364344	0.11346996638358105	0.1180170261669024
5.058365758754864	0.11532246638358104	0.11824702616690241
5.062787407145384	0.11727246638358103	0.1264120261669024
5.067209055535904	0.12084746638358104	0.11905202616690241
5.071630703926424	0.11476996638358104	0.12595202616690246
5.076052352316944	0.11320996638358104	0.12100702616690236
5.080474000707464	0.11866996638358104	0.12376702616690244
5.084895649097984	0.11814996638358104	0.12020202616690245
5.0893172974885035	0.11857246638358104	0.11652202616690241
5.093738945879023	0.11554996638358105	0.1189370261669024
5.098160594269544	0.11268996638358103	0.11893702616690244
5.1025822426600635	0.11405496638358104	0.1149120261669024
5.107003891050583	0.11925496638358103	0.11813202616690242
5.111425539441104	0.11470496638358105	0.12307702616690239
5.115847187831624	0.12139996638358104	0.12112202616690242
5.120268836222143	0.11844246638358104	0.11767202616690241
5.124690484612664	0.11652496638358104	0.12342202616690241
5.129112133003184	0.11831246638358105	0.11859202616690244
5.133533781393703	0.11694746638358104	0.11732702616690245
5.137955429784224	0.11541996638358104	0.11824702616690241
5.142377078174744	0.11652496638358105	0.12284702616690242
5.1467987265652635	0.11818246638358104	0.11859202616690241
5.151220374955783	0.11603746638358103	0.12077702616690239
5.155642023346303	0.11619996638358104	0.12434202616690244
5.160063671736824	0.11499746638358103	0.12319202616690245
5.164485320127343	0.11558246638358105	0.12365202616690245
5.168906968517863	0.11915746638358105	0.11870702616690243
5.173328616908384	0.11580996638358104	0.11790202616690239
5.177750265298903	0.11434746638358104	0.12227202616690241
5.182171913689423	0.11834496638358105	0.11698202616690243
5.186593562079944	0.11483496638358104	0.12204202616690238
5.191015210470463	0.11239746638358104	0.12376702616690244
5.195436858860983	0.11330746638358104	0.12399702616690242
5.199858507251504	0.11564746638358103	0.11767202616690241
5.2042801556420235	0.11668746638358105	0.12008702616690246
5.208701804032543	0.11632996638358105	0.11721202616690239
5.213123452423064	0.11883246638358105	0.1188220261669024
5.217545100813583	0.11655746638358104	0.12537702616690238
5.221966749204103	0.11811746638358103	0.12227202616690241
5.226388397594623	0.12016496638358104	0.12043202616690242
5.230810045985143	0.11379496638358104	0.11410702616690242
5.235231694375663	0.11684996638358106	0.12514702616690243
5.239653342766183	0.11008996638358104	0.12319202616690238
5.244074991156703	0.11480246638358103	0.12112202616690242
5.2484966395472235	0.11896246638358104	0.12261702616690244
5.252918287937743	0.11610246638358104	0.12307702616690239
5.257339936328263	0.11691496638358104	0.12169702616690241
5.2617615847187835	0.11379496638358104	0.12169702616690241
5.266183233109303	0.11957996638358104	0.12146702616690244
5.270604881499823	0.11704496638358104	0.12146702616690244
5.275026529890344	0.11766246638358105	0.12560702616690236
5.279448178280862	0.11564746638358103	0.12238702616690246
5.283869826671383	0.11424996638358105	0.12112202616690242
5.288291475061903	0.11847496638358104	0.12273202616690243
5.2927131234524225	0.11678496638358103	0.1181320261669024
5.297134771842943	0.11025246638358104	0.11997202616690242
5.301556420233463	0.11392496638358104	0.12112202616690242
5.305978068623983	0.11840996638358103	0.11629202616690243
5.310399717014503	0.11574496638358105	0.11985702616690243
5.314821365405023	0.11831246638358105	0.11974202616690237
5.319243013795543	0.11798746638358104	0.12215702616690242
5.323664662186063	0.11619996638358104	0.12158202616690243
5.328086310576583	0.11213746638358105	0.12043202616690242
5.332507958967103	0.11772746638358104	0.12192702616690239
5.336929607357623	0.11623246638358105	0.11997202616690242
5.341351255748143	0.11372996638358104	0.1218120261669024
5.345772904138663	0.11470496638358105	0.12031702616690244
5.3501945525291825	0.11636246638358105	0.1200870261669024
5.354616200919702	0.11710996638358104	0.11905202616690241
5.359037849310223	0.11860496638358103	0.11939702616690241
5.363459497700743	0.11668746638358105	0.12307702616690239
5.367881146091262	0.11385996638358105	0.12388202616690243
5.372302794481783	0.11532246638358104	0.12031702616690244
5.376724442872303	0.11762996638358104	0.1206620261669024
5.381146091262822	0.11525746638358104	0.12514702616690243
5.385567739653343	0.11502996638358104	0.12250202616690245
5.389989388043863	0.11697996638358103	0.12261702616690244
5.394411036434383	0.11411996638358105	0.11985702616690243
5.398832684824903	0.11272246638358105	0.11790202616690239
5.403254333215423	0.11707746638358105	0.11468202616690241
5.407675981605943	0.11509496638358105	0.12100702616690236
5.412097629996462	0.11593996638358103	0.12422702616690239
5.416519278386982	0.11541996638358104	0.12043202616690242
5.420940926777503	0.11727246638358103	0.12307702616690239
5.425362575168022	0.11824746638358104	0.12031702616690244
5.429784223558542	0.11795496638358105	0.12537702616690238
5.434205871949063	0.11808496638358104	0.11709702616690242
5.438627520339582	0.11762996638358104	0.1166370261669024
5.443049168730103	0.11668746638358105	0.1212370261669024
5.447470817120623	0.11584246638358105	0.12399702616690242
5.4518924655111425	0.11636246638358104	0.11422202616690241
5.456314113901663	0.11814996638358104	0.1235370261669024
5.460735762292183	0.11941746638358104	0.12100702616690243
5.4651574106827026	0.11853996638358104	0.12158202616690243
5.469579059073223	0.11333996638358104	0.11939702616690241
5.474000707463742	0.11587496638358104	0.12422702616690239
5.478422355854262	0.11681746638358104	0.12135202616690245
5.482844004244782	0.11213746638358105	0.11755702616690242
5.487265652635302	0.11567996638358104	0.12100702616690243
5.491687301025823	0.11824746638358104	0.1177870261669024
5.496108949416342	0.11642746638358104	0.11928202616690242
5.500530597806862	0.11649246638358104	0.12468702616690247
5.504952246197383	0.11782496638358105	0.11813202616690242
5.5093738945879025	0.11811746638358103	0.1192820261669024
5.513795542978422	0.11606996638358104	0.11721202616690239
5.518217191368943	0.11873496638358104	0.12112202616690242
5.522638839759463	0.11229996638358104	0.1147970261669024
5.527060488149982	0.11353496638358104	0.1229620261669024
5.531482136540503	0.11639496638358104	0.12089202616690238
5.535903784931023	0.11811746638358103	0.11617702616690241
5.540325433321542	0.11730496638358104	0.12227202616690241
5.544747081712062	0.11509496638358105	0.12077702616690239
5.549168730102582	0.11772746638358104	0.12043202616690242
5.553590378493102	0.11298246638358105	0.12054702616690241
5.558012026883622	0.11493246638358104	0.12514702616690243
5.562433675274142	0.11376246638358105	0.12100702616690243
5.5668553236646625	0.11808496638358104	0.11916702616690243
5.571276972055182	0.11509496638358105	0.1259520261669024
5.575698620445702	0.12055496638358104	0.11974202616690237
5.580120268836223	0.11571246638358104	0.1212370261669024
5.584541917226742	0.11564746638358103	0.1147970261669024
5.588963565617262	0.11691496638358104	0.1177870261669024
5.593385214007783	0.11580996638358104	0.12054702616690241
5.597806862398302	0.11805246638358104	0.11859202616690244
5.602228510788822	0.11385996638358103	0.12261702616690244
5.606650159179342	0.11421746638358105	0.12169702616690241
5.611071807569862	0.11600496638358104	0.12020202616690245
5.615493455960382	0.11603746638358103	0.11847702616690238
5.619915104350902	0.11538746638358105	0.1225020261669024
5.624336752741422	0.11626496638358104	0.11962702616690245
5.628758401131942	0.11779246638358104	0.1223870261669024
5.633180049522462	0.11343746638358104	0.11985702616690243
5.637601697912982	0.11304746638358104	0.11870702616690243
5.642023346303502	0.11398996638358104	0.1145670261669024
5.646444994694022	0.11496496638358104	0.12169702616690241
5.650866643084542	0.11337246638358105	0.11571702616690241
5.655288291475062	0.11886496638358104	0.1212370261669024
5.659709939865582	0.11561496638358104	0.12457202616690241
5.664131588256102	0.11779246638358104	0.1223870261669024
5.668553236646622	0.11649246638358103	0.1218120261669024
5.672974885037141	0.11431496638358105	0.1181320261669024
5.677396533427662	0.11398996638358104	0.1188220261669024
5.681818181818182	0.11850746638358105	0.1235370261669024
5.686239830208701	0.11285246638358104	0.11997202616690242
5.690661478599222	0.11554996638358105	0.12284702616690242
5.695083126989742	0.11353496638358103	0.11813202616690242
5.6995047753802615	0.11727246638358103	0.1189370261669024
5.703926423770782	0.11512746638358104	0.12031702616690244
5.708348072161302	0.11883246638358105	0.11629202616690243
5.7127697205518215	0.11483496638358104	0.12054702616690241
5.717191368942342	0.11571246638358104	0.1229620261669024
5.721613017332862	0.11681746638358104	0.11698202616690243
5.726034665723382	0.11587496638358105	0.11790202616690239
5.730456314113902	0.11164996638358105	0.12158202616690243
5.734877962504421	0.11658996638358105	0.12330702616690242
5.739299610894942	0.11766246638358105	0.11652202616690241
5.743721259285461	0.11632996638358105	0.1154870261669024
5.748142907675981	0.11655746638358104	0.11928202616690242
5.752564556066502	0.11766246638358104	0.12480202616690239
5.7569862044570215	0.11788996638358104	0.12445702616690237
5.761407852847541	0.11418496638358104	0.12135202616690245
5.765829501238062	0.11483496638358104	0.12020202616690245
5.7702511496285815	0.11405496638358105	0.12204202616690238
5.774672798019101	0.11151996638358104	0.12043202616690242
5.779094446409622	0.11564746638358103	0.1195120261669024
5.783516094800142	0.11584246638358105	0.12146702616690244
5.787937743190661	0.11639496638358104	0.12227202616690241
5.792359391581182	0.11691496638358104	0.1235370261669024
5.796781039971701	0.11717496638358103	0.12043202616690242
5.801202688362221	0.11746746638358103	0.12020202616690245
5.805624336752741	0.11759746638358104	0.12089202616690238
5.810045985143261	0.11899496638358105	0.11732702616690242
5.8144676335337815	0.11379496638358104	0.1183620261669024
5.818889281924301	0.11337246638358105	0.12192702616690239
5.823310930314821	0.11632996638358105	0.11824702616690241
5.827732578705342	0.11928746638358104	0.1162920261669024
5.832154227095861	0.11418496638358104	0.12112202616690242
5.836575875486381	0.11486746638358106	0.11686702616690244
5.840997523876902	0.11467246638358103	0.1162920261669024
5.845419172267421	0.11587496638358104	0.12031702616690244
5.849840820657941	0.11655746638358104	0.11962702616690239
5.854262469048462	0.11756496638358105	0.1206620261669024
5.858684117438981	0.11346996638358105	0.11847702616690242
5.863105765829501	0.11746746638358103	0.1188220261669024
5.867527414220021	0.11337246638358103	0.11974202616690237
5.871949062610541	0.11701246638358105	0.11870702616690243
5.876370711001061	0.11558246638358105	0.1189370261669024
5.880792359391581	0.11538746638358105	0.1183620261669024
5.885214007782101	0.11447746638358104	0.12675702616690243
5.889635656172621	0.11450996638358103	0.1265270261669024
5.894057304563141	0.11710996638358104	0.12020202616690238
5.898478952953661	0.11558246638358105	0.11813202616690242
5.902900601344181	0.11431496638358105	0.11560202616690242
5.907322249734701	0.11454246638358104	0.12365202616690245
5.911743898125222	0.11278746638358104	0.11502702616690241
5.9161655465157414	0.11655746638358104	0.11502702616690239
5.920587194906261	0.11242996638358105	0.1145670261669024
5.925008843296782	0.11558246638358105	0.12169702616690241
5.929430491687301	0.11502996638358104	0.12054702616690241
5.93385214007782	0.11564746638358105	0.11801702616690243
5.938273788468341	0.11428246638358104	0.1195120261669024
5.942695436858861	0.11564746638358105	0.1206620261669024
5.94711708524938	0.11418496638358104	0.12376702616690244
5.951538733639901	0.11236496638358104	0.12284702616690242
5.955960382030421	0.11486746638358104	0.11939702616690241
5.960382030420941	0.11369746638358104	0.11962702616690239
5.964803678811461	0.11476996638358104	0.11974202616690237
5.969225327201981	0.11532246638358104	0.12020202616690245
5.9736469755925015	0.11769496638358104	0.12273202616690243
5.978068623983021	0.11606996638358104	0.1212370261669024
5.982490272373541	0.11210496638358104	0.12411202616690241
5.9869119207640615	0.12071746638358104	0.11974202616690237
5.99133356915458	0.11567996638358104	0.12112202616690242
5.9957552175451	0.11463996638358104	0.12330702616690242
6.000176865935621	0.11363246638358104	0.1177870261669024
6.0045985143261404	0.11148746638358105	0.11755702616690242
6.009020162716661	0.11704496638358104	0.11962702616690239
6.013441811107181	0.11343746638358104	0.11675202616690242
6.0178634594977005	0.11551746638358104	0.12514702616690243
6.022285107888221	0.11356746638358103	0.11571702616690241
6.026706756278741	0.11818246638358104	0.11997202616690242
6.031128404669261	0.11545246638358105	0.12215702616690237
6.035550053059781	0.11983996638358105	0.12135202616690245
6.039971701450301	0.12058746638358105	0.12158202616690243
6.044393349840821	0.11879996638358105	0.11962702616690239
6.048814998231341	0.11792246638358103	0.12411202616690241
6.053236646621861	0.11444496638358104	0.11905202616690241
6.057658295012381	0.11912496638358104	0.12146702616690244
6.0620799434029005	0.11762996638358103	0.1191670261669024
6.06650159179342	0.11645996638358104	0.12215702616690237
6.070923240183941	0.11272246638358104	0.12261702616690244
6.0753448885744605	0.11402246638358104	0.1191670261669024
6.07976653696498	0.11775996638358104	0.11813202616690242
6.084188185355501	0.11460746638358105	0.12089202616690238
6.088609833746021	0.11447746638358104	0.1188220261669024
6.09303148213654	0.11857246638358104	0.11767202616690241
6.097453130527061	0.11610246638358104	0.12112202616690242
6.101874778917581	0.11749996638358105	0.12089202616690238
6.1062964273081	0.11327496638358105	0.12054702616690241
6.110718075698621	0.11775996638358104	0.11755702616690242
6.115139724089141	0.11528996638358104	0.1191670261669024
6.1195613724796605	0.11814996638358104	0.12008702616690246
6.12398302087018	0.11600496638358104	0.1174420261669024
6.1284046692607	0.11112996638358105	0.1191670261669024
6.1328263176512205	0.11259246638358104	0.12020202616690245
6.13724796604174	0.11363246638358104	0.12503202616690243
6.14166961443226	0.11476996638358104	0.11617702616690241
6.146091262822781	0.11740246638358104	0.12457202616690241
6.1505129112133	0.11437996638358104	0.12284702616690242
6.15493455960382	0.11691496638358104	0.12192702616690239
6.159356207994341	0.11606996638358104	0.12445702616690243
6.16377785638486	0.11710996638358104	0.12215702616690242
6.16819950477538	0.12003496638358103	0.1162920261669024
6.172621153165901	0.11421746638358105	0.12077702616690239
6.1770428015564205	0.11545246638358105	0.11985702616690243
6.18146444994694	0.11652496638358105	0.12089202616690238
6.18588609833746	0.11350246638358104	0.12169702616690241
6.19030774672798	0.11242996638358105	0.11709702616690242
6.1947293951185	0.11606996638358104	0.11870702616690243
6.19915104350902	0.11532246638358104	0.1252620261669024
6.20357269189954	0.11623246638358105	0.11962702616690239
6.20799434029006	0.11457496638358104	0.11928202616690242
6.21241598868058	0.11899496638358105	0.1252620261669024
6.2168376370711	0.11974246638358103	0.1183620261669024
6.22125928546162	0.11385996638358105	0.12031702616690244
6.22568093385214	0.11587496638358105	0.11767202616690241
6.23010258224266	0.11444496638358104	0.11617702616690238
6.2345242306331805	0.11996996638358105	0.11870702616690243
6.2389458790237	0.11821496638358105	0.12135202616690238
6.24336752741422	0.11418496638358104	0.12330702616690242
6.247789175804741	0.11408746638358104	0.12399702616690242


==> data/loss2_0.dat <==
Itern	loss_t2i	loss_t2t	loss_v2i	loss_v2t
0.0038400000000000005	0.125	0.10185	0.12185	0.10775
0.007680000000000001	0.127	0.051525	0.12235	0.055525000000000005
0.01152	0.124225	0.034249999999999996	0.12227500000000001	0.03975
0.015360000000000002	0.126225	0.03105	0.1229	0.034749999999999996
0.019200000000000002	0.12867499999999998	0.028125	0.119925	0.03185
0.02304	0.126075	0.026925	0.123225	0.031325
0.026879999999999998	0.1287	0.026175	0.11995	0.031275
0.030720000000000004	0.12607500000000002	0.026675	0.11935000000000001	0.030725
0.03456	0.126875	0.026375	0.122375	0.030125
0.038400000000000004	0.124775	0.025625	0.119875	0.030324999999999998
0.04224	0.12587500000000001	0.025575	0.122425	0.0308
0.04608	0.125875	0.025775	0.12252500000000001	0.030625
0.04991999999999999	0.12625	0.02545	0.1251	0.030324999999999998
0.053759999999999995	0.126975	0.02585	0.121175	0.030125
0.0576	0.126625	0.025225	0.11887500000000001	0.029825
0.06144000000000001	0.12789999999999999	0.025275000000000002	0.12135	0.03055
0.06528	0.12525	0.0256	0.12090000000000001	0.03075
0.06912	0.12425	0.025775	0.12115000000000001	0.030275
0.07296	0.125575	0.026000000000000002	0.12377500000000001	0.029975
0.07680000000000001	0.1247	0.025775	0.119725	0.03155
0.08064	0.12575	0.025275	0.12355	0.03055
0.08448	0.126425	0.026350000000000002	0.1203	0.030225000000000002
0.08832000000000001	0.12442500000000001	0.02645	0.1267	0.030775
0.09216	0.12835000000000002	0.0266	0.11895	0.030525000000000004
0.096	0.125825	0.02595	0.119975	0.02985
0.09983999999999998	0.127475	0.026225	0.12267499999999999	0.0302
0.10368	0.124325	0.026375	0.122425	0.02985
0.10751999999999999	0.12695	0.025599999999999998	0.121425	0.030649999999999997
0.11136	0.126625	0.02565	0.123625	0.030425
0.1152	0.126575	0.026775	0.121	0.03055
0.11904	0.127925	0.026174999999999997	0.124025	0.030449999999999998
0.12288000000000002	0.1254	0.025675000000000003	0.122425	0.030475
0.12672	0.124125	0.02615	0.118975	0.030675
0.13056	0.125925	0.0258	0.12282500000000002	0.030749999999999996
0.1344	0.1243	0.026225	0.120325	0.030225000000000002
0.13824	0.12835	0.025775	0.121075	0.03085
0.14207999999999998	0.122475	0.025475	0.123775	0.02965
0.14592	0.124525	0.0257	0.121975	0.029974999999999998
0.14976	0.125925	0.026050000000000004	0.122375	0.030475000000000002
0.15360000000000001	0.128725	0.02585	0.118975	0.030725
0.15744	0.12447499999999999	0.025875	0.12065000000000001	0.0304
0.16128	0.12455	0.02565	0.119325	0.030649999999999997
0.16512	0.126125	0.026300000000000004	0.123875	0.030774999999999997
0.16896	0.1242	0.025675	0.123725	0.029875
0.1728	0.12619999999999998	0.026424999999999997	0.12332499999999999	0.029724999999999998
0.17664000000000002	0.1227	0.02605	0.12085	0.0309
0.18048	0.1257	0.027000000000000003	0.124025	0.0304
0.18432	0.12817499999999998	0.02645	0.12225	0.030175
0.18816	0.12664999999999998	0.0269	0.122375	0.031675
0.192	0.123375	0.026175000000000004	0.121975	0.0303
0.19584000000000001	0.123675	0.026275	0.121325	0.03075
0.19967999999999997	0.124075	0.0262	0.12245	0.030350000000000002
0.20351999999999998	0.12719999999999998	0.0266	0.123525	0.030375
0.20736	0.126925	0.026874999999999996	0.12185	0.02995
0.2112	0.1276	0.025849999999999998	0.12335000000000002	0.029824999999999997
0.21503999999999998	0.125775	0.026099999999999998	0.123125	0.03015
0.21888	0.12369999999999999	0.02585	0.121375	0.0307
0.22272	0.1256	0.025224999999999997	0.12	0.031525
0.22656	0.124825	0.026175	0.122	0.030474999999999995
0.2304	0.126925	0.02615	0.12035	0.030750000000000003
0.23424	0.126025	0.0264	0.122925	0.029824999999999997
0.23808	0.12785	0.026699999999999998	0.12535	0.029899999999999996
0.24192000000000002	0.12265000000000001	0.02595	0.1222	0.030649999999999997
0.24576000000000003	0.12735	0.02615	0.1185	0.031174999999999998
0.2496	0.127125	0.0259	0.121675	0.03055
0.25344	0.128525	0.025725	0.121975	0.030600000000000002
0.25728	0.123275	0.02635	0.12097500000000001	0.031049999999999998
0.26112	0.12517499999999998	0.025575	0.12182499999999999	0.030199999999999998
0.26496	0.12434999999999999	0.02565	0.12140000000000001	0.03005
0.2688	0.12482500000000002	0.025750000000000002	0.12155	0.03065
0.27264	0.126725	0.025175	0.1207	0.031275
0.27648	0.125575	0.025625000000000002	0.12312499999999998	0.031200000000000002
0.28032	0.126	0.02565	0.12135	0.030025
0.28415999999999997	0.122575	0.02595	0.121175	0.030775
0.28800000000000003	0.125475	0.026375	0.120325	0.030974999999999996
0.29184	0.12512500000000001	0.026225000000000002	0.121025	0.031425
0.29568	0.127075	0.0259	0.122925	0.03055
0.29952	0.12672500000000003	0.026674999999999997	0.12185	0.030100000000000002
0.30336	0.127175	0.0254	0.121225	0.030125
0.30720000000000003	0.126925	0.02605	0.122475	0.030150000000000003
0.31104	0.126	0.026375000000000003	0.1237	0.031100000000000003
0.31488	0.1262	0.02595	0.118675	0.0313
0.31872	0.12240000000000001	0.025949999999999997	0.12167499999999999	0.030975
0.32256	0.126	0.02555	0.1222	0.031175
0.32639999999999997	0.1241	0.026099999999999998	0.12145	0.03055
0.33024	0.125925	0.02685	0.122725	0.0304
0.33408	0.12539999999999998	0.026275000000000003	0.119175	0.030675
0.33792	0.124975	0.0262	0.11977499999999999	0.030625
0.34175999999999995	0.12695	0.02565	0.11835	0.030699999999999998
0.3456	0.12760000000000002	0.025825	0.123375	0.030625
0.34944	0.124725	0.026575	0.12090000000000001	0.030699999999999998
0.35328000000000004	0.125025	0.026275	0.11915	0.03045
0.35712	0.127775	0.0266	0.12279999999999999	0.03055
0.36096	0.12535	0.0259	0.12165	0.031024999999999997
0.3648	0.1296	0.02525	0.12225	0.030574999999999998
0.36864	0.12655	0.0267	0.122125	0.030250000000000003
0.37248000000000003	0.1266	0.0259	0.121175	0.03095
0.37632	0.128925	0.0263	0.12325	0.03075
0.38016	0.12725	0.026325	0.121375	0.030699999999999998
0.384	0.12555	0.02625	0.123275	0.030574999999999998
0.38784	0.12625	0.0256	0.119775	0.030125
0.39168000000000003	0.12822499999999998	0.0271	0.12292499999999999	0.0309
0.39552000000000004	0.124225	0.026625	0.119925	0.03085
0.39935999999999994	0.12614999999999998	0.025475	0.12275	0.030525
0.4032	0.12612500000000001	0.025849999999999998	0.123625	0.030425
0.40703999999999996	0.127125	0.02585	0.122375	0.030125
0.41088	0.125325	0.026225	0.12067499999999999	0.030225
0.41472	0.12705	0.026025	0.12177500000000001	0.029650000000000003
0.41856000000000004	0.1261	0.02535	0.11887500000000001	0.02975
0.4224	0.12435	0.025424999999999996	0.1231	0.03005
0.42624000000000006	0.126475	0.026374999999999996	0.119325	0.028999999999999998
0.43007999999999996	0.129	0.025575	0.123625	0.030600000000000002
0.43392	0.12775	0.026075	0.12215000000000001	0.0304
0.43776	0.12517499999999998	0.025575	0.1224	0.029975
0.4416	0.128975	0.025175	0.12339999999999998	0.030199999999999998
0.44544	0.124975	0.026325	0.122175	0.030925
0.44928	0.12615	0.025974999999999998	0.12212500000000001	0.03135
0.45312	0.12789999999999999	0.025875000000000002	0.12045	0.030150000000000003
0.45696000000000003	0.126925	0.0253	0.122675	0.030024999999999996
0.4608	0.12835000000000002	0.026825	0.12290000000000001	0.03055
0.46463999999999994	0.12675	0.025725	0.12245	0.030625
0.46848	0.12695	0.025900000000000003	0.122075	0.030350000000000002
0.47231999999999996	0.126725	0.0252	0.120325	0.029875
0.47616	0.124975	0.025425	0.12185000000000001	0.030199999999999998
0.48	0.125575	0.0257	0.11989999999999999	0.030025
0.48384000000000005	0.124875	0.025825	0.12182499999999999	0.030650000000000004
0.48768	0.12712500000000002	0.02655	0.121275	0.030625
0.49152000000000007	0.12890000000000001	0.02615	0.12132499999999999	0.030074999999999998
0.49535999999999997	0.125075	0.025675000000000003	0.12177500000000001	0.030399999999999996
0.4992	0.12715	0.02655	0.124475	0.03
0.5030399999999999	0.12415000000000001	0.026	0.12225	0.030175
0.50688	0.125225	0.026525	0.121975	0.030649999999999997
0.5107200000000001	0.12464999999999998	0.025525000000000003	0.12257499999999999	0.03
0.51456	0.126975	0.02545	0.119975	0.0303
0.5184	0.127575	0.025825	0.122625	0.030375
0.52224	0.1251	0.025449999999999997	0.11900000000000001	0.030025
0.52608	0.12542499999999998	0.02565	0.12152500000000001	0.02935
0.52992	0.12505	0.025925	0.12035000000000001	0.030025
0.53376	0.126175	0.025625000000000002	0.123475	0.0306
0.5376	0.129475	0.0255	0.12440000000000001	0.0301
0.54144	0.12425	0.025750000000000002	0.12244999999999999	0.030875000000000003
0.54528	0.125425	0.02495	0.12334999999999999	0.029974999999999998
0.54912	0.1247	0.025474999999999998	0.120725	0.030525
0.55296	0.125675	0.0266	0.12465	0.031025
0.5568	0.124525	0.0264	0.12237500000000001	0.0297
0.56064	0.124775	0.025800000000000003	0.12212500000000001	0.030600000000000002
0.56448	0.1273	0.025400000000000002	0.11762500000000001	0.03105
0.5683199999999999	0.128275	0.026675	0.12257499999999999	0.0302
0.57216	0.12335	0.02645	0.1213	0.03
0.5760000000000001	0.12505000000000002	0.02635	0.1225	0.030725
0.57984	0.12560000000000002	0.025750000000000002	0.121825	0.030074999999999998
0.58368	0.123525	0.02555	0.12202500000000001	0.030575
0.5875199999999999	0.12655	0.0262	0.12104999999999999	0.030024999999999996
0.59136	0.12732500000000002	0.02535	0.123325	0.030600000000000002
0.5952	0.126025	0.0263	0.12425	0.02975
0.59904	0.126225	0.025674999999999996	0.1232	0.030699999999999998
0.60288	0.1257	0.025475000000000005	0.120725	0.029625000000000002
0.60672	0.12484999999999999	0.025025	0.12185	0.02995
0.61056	0.1259	0.025824999999999997	0.12185	0.030600000000000002
0.6144000000000001	0.124475	0.025300000000000003	0.12082499999999999	0.030375
0.61824	0.1247	0.025900000000000003	0.121425	0.030449999999999998
0.62208	0.125425	0.026150000000000003	0.119125	0.030375
0.62592	0.124725	0.02565	0.12040000000000001	0.02935
0.62976	0.123825	0.024875	0.1241	0.029775
0.6335999999999999	0.124775	0.0264	0.12135	0.03015
0.63744	0.12564999999999998	0.024875	0.125025	0.029325
0.6412800000000001	0.12645	0.025575	0.1222	0.031275000000000004
0.64512	0.12275000000000001	0.0256	0.12290000000000001	0.029875
0.64896	0.12555	0.025625	0.12175	0.0301
0.6527999999999999	0.125925	0.0254	0.12079999999999999	0.030850000000000002
0.65664	0.1262	0.02555	0.12252500000000001	0.0305
0.66048	0.1254	0.0259	0.12095	0.03065
0.66432	0.1233	0.024749999999999998	0.1226	0.030824999999999998
0.66816	0.12677499999999997	0.0258	0.123575	0.030325
0.672	0.1261	0.025549999999999996	0.120475	0.0307
0.67584	0.12974999999999998	0.02535	0.11935000000000001	0.03075
0.6796800000000001	0.1258	0.025750000000000002	0.1224	0.030350000000000002
0.6835199999999999	0.1256	0.024825	0.12012500000000001	0.030324999999999998
0.68736	0.12444999999999999	0.025300000000000003	0.121225	0.029875000000000002
0.6912	0.12530000000000002	0.025349999999999998	0.11984999999999998	0.02955
0.69504	0.1241	0.025125	0.119975	0.029725
0.69888	0.124975	0.02465	0.12182499999999999	0.029849999999999995
0.70272	0.127875	0.02515	0.120425	0.029525
0.7065600000000001	0.126675	0.025275000000000002	0.1221	0.03015
0.7104	0.12635000000000002	0.024875	0.122875	0.030574999999999998
0.71424	0.12482499999999999	0.02575	0.124775	0.031
0.7180799999999999	0.12497499999999999	0.0261	0.12215000000000001	0.02965
0.72192	0.125775	0.0248	0.12287500000000001	0.030125
0.72576	0.12487499999999999	0.025475	0.12275	0.030449999999999998
0.7296	0.124625	0.025875000000000002	0.12045	0.029525
0.73344	0.127575	0.0247	0.12510000000000002	0.029675
0.73728	0.12835	0.025374999999999998	0.12087500000000001	0.030025
0.74112	0.12432499999999999	0.025425	0.12315	0.029724999999999998
0.7449600000000001	0.12757500000000002	0.0252	0.122775	0.029525
0.7487999999999999	0.12295	0.0252	0.12090000000000001	0.02965
0.75264	0.1263	0.025500000000000002	0.11935	0.029475
0.75648	0.127825	0.024924999999999996	0.1204	0.0302
0.76032	0.126975	0.025675	0.12102500000000001	0.030574999999999998
0.76416	0.125425	0.02615	0.123975	0.030025000000000003
0.768	0.126575	0.025825	0.12027499999999999	0.030575
0.7718400000000001	0.125775	0.026225	0.121925	0.03015
0.77568	0.12405000000000001	0.024825	0.122175	0.030150000000000003
0.77952	0.1275	0.025275	0.123275	0.02925
0.7833600000000001	0.127975	0.025575	0.1208	0.02965
0.7872000000000001	0.126025	0.025375	0.12135	0.030399999999999996
0.7910400000000001	0.123775	0.02555	0.120625	0.0296
0.7948799999999999	0.12475	0.0256	0.123625	0.029775
0.7987199999999999	0.12555	0.025275	0.12225	0.03
0.8025599999999999	0.12399999999999999	0.024775	0.11857499999999999	0.029774999999999996
0.8064	0.12645	0.026275000000000003	0.122425	0.03075
0.81024	0.127	0.024974999999999997	0.12025000000000001	0.029375000000000002
0.8140799999999999	0.12735	0.025625	0.12355	0.030325
0.81792	0.1259	0.026025	0.12202500000000001	0.029375000000000002
0.82176	0.128025	0.025625	0.12264999999999998	0.029974999999999998
0.8256	0.12435	0.025175000000000003	0.123925	0.0306
0.82944	0.1243	0.024775	0.12325	0.0293
0.83328	0.12605	0.02575	0.12309999999999999	0.030299999999999997
0.8371200000000001	0.128275	0.02565	0.123225	0.029375
0.84096	0.12415000000000001	0.0252	0.11839999999999999	0.02995
0.8448	0.126775	0.025724999999999998	0.121025	0.0291
0.8486400000000001	0.12967499999999998	0.026049999999999997	0.1189	0.02935
0.8524800000000001	0.127075	0.02505	0.122225	0.02925
0.8563200000000001	0.127275	0.024849999999999997	0.12065000000000001	0.029425
0.8601599999999999	0.125075	0.024875	0.12212500000000001	0.030375
0.8639999999999999	0.12567499999999998	0.025475	0.11989999999999999	0.029824999999999997
0.86784	0.12625	0.02595	0.12104999999999999	0.02935
0.87168	0.1267	0.025050000000000003	0.120425	0.0303
0.87552	0.122925	0.02485	0.12287500000000001	0.030525
0.8793599999999999	0.12300000000000001	0.024875	0.1221	0.0298
0.8832	0.129625	0.025474999999999998	0.11912500000000001	0.030425
0.88704	0.12380000000000001	0.025099999999999997	0.12255	0.029699999999999997
0.89088	0.1263	0.024925	0.122425	0.029375
0.89472	0.12310000000000001	0.025549999999999996	0.12040000000000001	0.030175
0.89856	0.12655	0.02505	0.12495	0.0293
0.9024000000000001	0.12459999999999999	0.02475	0.11900000000000001	0.028825
0.90624	0.1292	0.025299999999999996	0.126325	0.02915
0.91008	0.12619999999999998	0.02535	0.12107499999999999	0.029650000000000003
0.9139200000000001	0.1252	0.0247	0.118675	0.0295
0.9177600000000001	0.125825	0.025725	0.121275	0.030175
0.9216	0.127825	0.025525000000000003	0.12237500000000001	0.029025000000000002
0.9254399999999999	0.1254	0.025325	0.11915	0.029675
0.9292799999999999	0.127025	0.02605	0.11945	0.029625000000000002
0.93312	0.125725	0.025325	0.123	0.0296
0.93696	0.1257	0.025525000000000003	0.121	0.0299
0.9408	0.1262	0.025275000000000002	0.120775	0.029625
0.9446399999999999	0.1245	0.026425	0.12435	0.03005
0.94848	0.12665	0.02465	0.12295	0.03005
0.95232	0.12505	0.02495	0.12245	0.029675
0.95616	0.12415	0.025349999999999998	0.1205	0.029875
0.96	0.127175	0.024999999999999998	0.12129999999999999	0.030075
0.96384	0.12532500000000002	0.025174999999999996	0.121175	0.029675
0.9676800000000001	0.126025	0.025425	0.12589999999999998	0.030475000000000002
0.97152	0.12285	0.025575	0.1197	0.029699999999999997
0.97536	0.12645	0.024224999999999997	0.124	0.0291
0.9792000000000001	0.12835000000000002	0.025125	0.1204	0.0291
0.9830400000000001	0.1261	0.024625	0.120275	0.030000000000000002
0.98688	0.127925	0.024825	0.122325	0.030425
0.9907199999999999	0.125675	0.025225	0.1219	0.02985
0.9945599999999999	0.12515	0.025125	0.119425	0.0292
0.9984	0.123975	0.025575	0.1195	0.030075000000000005
1.00224	0.123375	0.024175000000000002	0.119825	0.029124999999999998
1.0060799999999999	0.12589999999999998	0.02575	0.122625	0.0295
1.00992	0.12462500000000001	0.025425	0.123525	0.029875000000000002
1.01376	0.12505	0.024874999999999998	0.1225	0.030074999999999998
1.0176	0.12417500000000001	0.024575	0.11952499999999999	0.0295
1.0214400000000001	0.12855	0.025650000000000003	0.123575	0.02985
1.02528	0.124525	0.024999999999999998	0.120875	0.029825
1.02912	0.124175	0.02545	0.121675	0.029399999999999996
1.03296	0.12384999999999999	0.024625	0.123025	0.030675
1.0368	0.125075	0.024849999999999997	0.120075	0.029324999999999997
1.04064	0.1217	0.025775	0.12025	0.0294
1.04448	0.12495	0.024475	0.12094999999999999	0.0296
1.04832	0.1245	0.024624999999999998	0.11892499999999999	0.030125
1.05216	0.125275	0.0249	0.12235	0.0303
1.056	0.128775	0.025375	0.1222	0.029824999999999997
1.05984	0.12539999999999998	0.025425	0.12265	0.030125
1.06368	0.1264	0.02455	0.12209999999999999	0.02895
1.06752	0.12785000000000002	0.024999999999999998	0.12204999999999999	0.0294
1.0713599999999999	0.12565	0.024525	0.123175	0.03
1.0752	0.127575	0.024849999999999997	0.121475	0.029675
1.07904	0.126	0.024875	0.12095	0.029525
1.08288	0.1267	0.024374999999999997	0.12355000000000001	0.030000000000000002
1.0867200000000001	0.12344999999999999	0.02445	0.124325	0.029249999999999998
1.09056	0.12492500000000001	0.025374999999999998	0.122275	0.029500000000000002
1.0944	0.12515	0.02555	0.1243	0.0303
1.09824	0.127025	0.025099999999999997	0.1208	0.029425
1.10208	0.1243	0.024999999999999998	0.12265000000000001	0.030025000000000003
1.10592	0.124075	0.0244	0.12292499999999999	0.028975
1.10976	0.12332499999999999	0.02425	0.121575	0.029849999999999998
1.1136	0.12805	0.02465	0.1187	0.029475
1.11744	0.1268	0.02455	0.122975	0.029575
1.12128	0.125975	0.0252	0.122025	0.02905
1.12512	0.12512500000000001	0.02475	0.12162500000000001	0.029875
1.12896	0.12487500000000001	0.024475	0.123625	0.028575
1.1328	0.12785	0.0242	0.12195	0.0302
1.1366399999999999	0.12687500000000002	0.0251	0.118475	0.02935
1.14048	0.1223	0.0252	0.118725	0.02965
1.14432	0.12305	0.02515	0.12045	0.028999999999999998
1.14816	0.123725	0.02555	0.121825	0.0293
1.1520000000000001	0.125775	0.02505	0.12194999999999999	0.0296
1.15584	0.13095	0.0241	0.12075	0.027925
1.15968	0.12444999999999999	0.024100000000000003	0.122325	0.03
1.16352	0.12560000000000002	0.02455	0.12160000000000001	0.029575
1.16736	0.126025	0.024775000000000002	0.12110000000000001	0.029275000000000002
1.1712	0.12577500000000003	0.02495	0.12282500000000002	0.029525000000000003
1.1750399999999999	0.1255	0.02445	0.12160000000000001	0.029075
1.17888	0.1256	0.024825	0.1201	0.0298
1.18272	0.1285	0.0246	0.122425	0.028699999999999996
1.18656	0.12585	0.024749999999999998	0.120625	0.02925
1.1904	0.12782500000000002	0.024524999999999998	0.122975	0.02955
1.19424	0.12499999999999999	0.0252	0.1223	0.02935
1.19808	0.124375	0.02475	0.1218	0.0294
1.2019199999999999	0.1235	0.025325	0.12075000000000001	0.02955
1.20576	0.12445	0.0244	0.120325	0.02975
1.2096	0.12219999999999999	0.024724999999999997	0.12125	0.0293
1.21344	0.12440000000000001	0.024349999999999997	0.121125	0.028974999999999997
1.2172800000000001	0.1265	0.025025	0.11855	0.02955
1.22112	0.125225	0.024975	0.12175	0.029275000000000002
1.22496	0.12385	0.024874999999999998	0.1209	0.029775000000000003
1.2288000000000001	0.125225	0.024800000000000003	0.12275000000000001	0.0292
1.23264	0.1232	0.02495	0.12392500000000001	0.029125
1.23648	0.12589999999999998	0.024725	0.12169999999999999	0.029525
1.2403199999999999	0.12432499999999999	0.024425	0.12125	0.029474999999999998
1.24416	0.12417500000000001	0.024375	0.119675	0.02955
1.248	0.12464999999999998	0.025025	0.11975	0.030125
1.25184	0.12410000000000002	0.025025000000000002	0.12175	0.02895
1.25568	0.125275	0.024725	0.119925	0.0299
1.25952	0.12480000000000001	0.024125	0.12079999999999999	0.029150000000000002
1.26336	0.125575	0.023850000000000003	0.121925	0.029775000000000003
1.2671999999999999	0.12525	0.025575	0.12245	0.029075
1.27104	0.1255	0.0245	0.12367500000000001	0.02915
1.27488	0.12745	0.024550000000000002	0.1233	0.02895
1.27872	0.12440000000000001	0.02515	0.11935000000000001	0.028575
1.2825600000000001	0.12340000000000001	0.02465	0.121175	0.028425
1.2864	0.12625	0.02445	0.1183	0.02895
1.29024	0.12387499999999999	0.0242	0.120975	0.029025
1.2940800000000001	0.12415	0.0242	0.12414999999999998	0.029750000000000002
1.29792	0.125525	0.024050000000000002	0.12179999999999999	0.029575
1.3017599999999998	0.128275	0.024149999999999998	0.12112500000000001	0.02995
1.3055999999999999	0.126125	0.025175	0.11962500000000001	0.0293
1.30944	0.12345	0.025124999999999998	0.12205	0.029625
1.31328	0.12677500000000003	0.025	0.12157499999999999	0.0287
1.31712	0.124925	0.024625	0.122575	0.029124999999999998
1.32096	0.125625	0.0242	0.120625	0.029175
1.3248	0.126375	0.02435	0.121625	0.0291
1.32864	0.12795	0.025674999999999996	0.121225	0.029175
1.3324799999999999	0.12717499999999998	0.024725	0.122	0.028175
1.33632	0.126275	0.0245	0.121925	0.02965
1.34016	0.12615	0.02545	0.12225	0.029150000000000002
1.344	0.12482499999999999	0.024125	0.121175	0.02955
1.3478400000000001	0.12357499999999999	0.024675000000000002	0.12195	0.02905
1.35168	0.126275	0.02495	0.12342499999999999	0.029325
1.35552	0.126	0.02525	0.1217	0.028625
1.3593600000000001	0.12544999999999998	0.024300000000000002	0.12205	0.028625
1.3632	0.12459999999999999	0.024375	0.120675	0.029249999999999998
1.3670399999999998	0.1256	0.024799999999999996	0.121675	0.029275
1.3708799999999999	0.12515	0.024	0.1233	0.029275000000000002
1.37472	0.128825	0.02485	0.12302500000000001	0.029325
1.37856	0.130125	0.024524999999999998	0.121225	0.0286
1.3824	0.12865	0.024075	0.121425	0.029175
1.38624	0.1246	0.023975	0.121225	0.028974999999999997
1.39008	0.12215	0.0245	0.12010000000000001	0.029075
1.39392	0.124525	0.024625	0.121675	0.029074999999999997
1.39776	0.12412500000000001	0.0242	0.121475	0.0288
1.4016	0.12687500000000002	0.024375	0.120075	0.0294
1.40544	0.12335000000000002	0.02455	0.12519999999999998	0.029425
1.40928	0.12575	0.02445	0.12390000000000001	0.0286
1.4131200000000002	0.126125	0.02445	0.12312500000000001	0.028825
1.41696	0.127375	0.0246	0.12134999999999999	0.02875
1.4208	0.12835	0.0249	0.12140000000000001	0.029425
1.4246400000000001	0.1268	0.024349999999999997	0.12127500000000001	0.029825
1.42848	0.12510000000000002	0.0246	0.1251	0.029099999999999997
1.4323199999999998	0.125775	0.024875	0.1215	0.0287
1.4361599999999999	0.127825	0.024625	0.121875	0.0286
1.44	0.1245	0.0247	0.12312499999999998	0.028574999999999996
1.44384	0.12382499999999999	0.024175000000000002	0.123025	0.028425
1.44768	0.12477500000000001	0.024425000000000002	0.12787500000000002	0.02945
1.45152	0.126275	0.0242	0.12190000000000001	0.028925
1.45536	0.1267	0.025124999999999998	0.12245	0.029775000000000003
1.4592	0.12674999999999997	0.024475000000000004	0.1219	0.029225
1.46304	0.1234	0.0243	0.1171	0.02905
1.46688	0.126525	0.023975	0.12112500000000001	0.0296
1.47072	0.129625	0.024925	0.12352500000000001	0.028374999999999997
1.47456	0.12405	0.0244	0.11877499999999999	0.0286
1.4784000000000002	0.127125	0.024574999999999996	0.12102500000000001	0.028175
1.48224	0.12569999999999998	0.02435	0.12357500000000002	0.028775
1.48608	0.127275	0.024775000000000002	0.12384999999999999	0.028975
1.4899200000000001	0.12562500000000001	0.024300000000000002	0.121025	0.029225
1.49376	0.12667499999999998	0.024775	0.124775	0.028999999999999998
1.4975999999999998	0.12665	0.02465	0.123275	0.028675
1.50144	0.12259999999999999	0.024075000000000003	0.11814999999999999	0.02895
1.50528	0.12907500000000002	0.023274999999999997	0.1207	0.029125
1.5091200000000002	0.1252	0.025224999999999997	0.1214	0.029199999999999997
1.51296	0.12742499999999998	0.023475	0.122925	0.028525000000000002
1.5168000000000001	0.1252	0.023725	0.12045	0.028475
1.52064	0.126575	0.02495	0.12469999999999999	0.0294
1.5244799999999998	0.127075	0.02425	0.11985	0.02925
1.52832	0.12535	0.0249	0.1205	0.02915
1.5321599999999997	0.1244	0.024175000000000002	0.12275	0.028975
1.536	0.127925	0.02495	0.12145	0.0292
1.5398399999999999	0.126	0.024775000000000005	0.1193	0.028749999999999998
1.5436800000000002	0.12685	0.0236	0.121875	0.02865
1.54752	0.1271	0.0245	0.119675	0.028725
1.55136	0.124025	0.02395	0.12092499999999999	0.028725
1.5552	0.12635	0.023975000000000003	0.12185	0.028825
1.55904	0.1258	0.0244	0.12010000000000001	0.029200000000000004
1.5628799999999998	0.12437500000000001	0.024300000000000002	0.122275	0.028925
1.5667200000000001	0.12729999999999997	0.02445	0.123525	0.028025
1.57056	0.1275	0.0241	0.12119999999999999	0.0288
1.5744000000000002	0.12837500000000002	0.023875	0.12155	0.02885
1.57824	0.126575	0.02425	0.11860000000000001	0.029625000000000002
1.5820800000000002	0.128075	0.024850000000000004	0.12182499999999999	0.029275000000000002
1.58592	0.1286	0.023875	0.122525	0.028925
1.5897599999999998	0.12442500000000001	0.024225	0.119625	0.028374999999999997
1.5936	0.125	0.024475	0.12310000000000001	0.029275
1.5974399999999997	0.125425	0.02425	0.118925	0.028775
1.60128	0.12469999999999999	0.024575	0.122	0.028275
1.6051199999999999	0.128175	0.024225	0.12185	0.028825
1.6089600000000002	0.12487499999999999	0.02375	0.12259999999999999	0.028499999999999998
1.6128	0.12575	0.024925	0.124025	0.029375000000000002
1.61664	0.12202500000000001	0.0249	0.12045	0.02885
1.62048	0.126175	0.02455	0.121325	0.028950000000000004
1.62432	0.12542499999999998	0.024725	0.12179999999999999	0.02835
1.6281599999999998	0.12295	0.0231	0.122225	0.028425
1.6320000000000001	0.12492500000000001	0.024575	0.1211	0.028149999999999998
1.63584	0.1238	0.0244	0.12235000000000001	0.0292
1.6396800000000002	0.12532500000000002	0.023674999999999998	0.121475	0.029075
1.64352	0.12695	0.024475	0.120275	0.028524999999999995
1.6473600000000002	0.12490000000000001	0.023575	0.122975	0.029525
1.6512	0.12480000000000001	0.024625	0.12140000000000001	0.02815
1.6550399999999998	0.127575	0.0238	0.12104999999999999	0.028800000000000003
1.65888	0.12567499999999998	0.0235	0.1198	0.02915
1.6627199999999998	0.12795	0.02365	0.1221	0.028249999999999997
1.66656	0.122725	0.024175	0.12310000000000001	0.028874999999999998
1.6703999999999999	0.12485000000000002	0.024300000000000002	0.12115000000000001	0.02935
1.6742400000000002	0.12265000000000001	0.02405	0.12025	0.0286
1.67808	0.1255	0.024275	0.119525	0.028725
1.68192	0.12344999999999999	0.023899999999999998	0.12	0.02905
1.68576	0.12535	0.025125	0.12232499999999999	0.028
1.6896	0.1264	0.024050000000000002	0.12157499999999999	0.028175
1.6934399999999998	0.1245	0.023725	0.122025	0.029199999999999997
1.6972800000000001	0.126125	0.02425	0.12125	0.028575
1.70112	0.12917499999999998	0.023975	0.121425	0.028475
1.7049600000000003	0.123425	0.0243	0.12085	0.029675000000000003
1.7088	0.126125	0.024600000000000004	0.12104999999999999	0.029150000000000002
1.7126400000000002	0.124775	0.0235	0.122225	0.02905
1.71648	0.1251	0.023200000000000002	0.119525	0.0286
1.7203199999999998	0.12470000000000002	0.0238	0.119175	0.028324999999999996
1.72416	0.122	0.02445	0.12295	0.02945
1.7279999999999998	0.125875	0.0244	0.121225	0.0288
1.73184	0.12464999999999998	0.024925	0.11957499999999999	0.02935
1.73568	0.12397499999999999	0.023874999999999997	0.11802499999999999	0.02845
1.7395200000000002	0.127475	0.02325	0.1208	0.028249999999999997
1.74336	0.12445	0.024175	0.1228	0.0286
1.7472	0.123	0.02445	0.1203	0.02875
1.75104	0.1251	0.0248	0.1225	0.02855
1.75488	0.128225	0.024675	0.12375	0.028375
1.7587199999999998	0.12390000000000001	0.024075	0.12365	0.028825
1.7625600000000001	0.12645	0.02485	0.121075	0.028925
1.7664	0.12617499999999998	0.024575000000000003	0.12075000000000001	0.02835
1.7702400000000003	0.12355	0.02445	0.123775	0.028399999999999998
1.77408	0.126075	0.02405	0.11805	0.029674999999999997
1.77792	0.125125	0.023975	0.1218	0.028249999999999997
1.78176	0.12627500000000003	0.0235	0.122	0.0282
1.7855999999999999	0.1261	0.023325000000000002	0.12035	0.029425
1.78944	0.125525	0.024050000000000002	0.121625	0.028125
1.7932799999999998	0.12462500000000001	0.023825	0.12155	0.028499999999999998
1.79712	0.12817499999999998	0.023524999999999997	0.1221	0.027925000000000002
1.80096	0.12664999999999998	0.023350000000000003	0.121425	0.02835
1.8048000000000002	0.12495	0.02455	0.125175	0.029099999999999997
1.80864	0.12575	0.023825000000000002	0.119525	0.028125
1.81248	0.12635000000000002	0.024100000000000003	0.12335	0.0283
1.81632	0.1264	0.024125	0.11995	0.02815
1.82016	0.12955	0.023475000000000003	0.121725	0.028475
1.8239999999999998	0.12805	0.023700000000000002	0.120775	0.02835
1.8278400000000001	0.1279	0.023549999999999998	0.12265	0.02855
1.83168	0.12685	0.024675	0.121275	0.028399999999999998
1.8355200000000003	0.1261	0.0235	0.122025	0.027725
1.83936	0.12295	0.023875	0.12015	0.028325
1.8432	0.1258	0.023375	0.12215	0.02805
1.84704	0.12955	0.023299999999999998	0.12409999999999999	0.028575
1.8508799999999999	0.122225	0.023375	0.12195	0.0282
1.85472	0.128725	0.024425000000000002	0.11995	0.028325
1.8585599999999998	0.12407499999999999	0.023674999999999998	0.119475	0.028325
1.8624	0.124325	0.023875	0.12085	0.028475
1.86624	0.1253	0.023675	0.12309999999999999	0.028074999999999996
1.8700800000000002	0.12675	0.024	0.12077500000000001	0.02815
1.87392	0.12370000000000002	0.023575000000000002	0.12367500000000001	0.028925000000000003
1.87776	0.12469999999999999	0.023400000000000004	0.1195	0.027825000000000003
1.8816	0.12619999999999998	0.023749999999999997	0.12217499999999999	0.028175000000000002
1.88544	0.124275	0.024075	0.119675	0.028225
1.8892799999999998	0.1272	0.023625	0.1211	0.028624999999999998
1.8931200000000001	0.1255	0.0242	0.120875	0.027775
1.89696	0.126025	0.024274999999999998	0.11995	0.028625
1.9008000000000003	0.1255	0.024375	0.12165000000000001	0.0288
1.90464	0.12332499999999999	0.024125	0.12145	0.02875
1.90848	0.1261	0.023	0.122525	0.027875
1.91232	0.1255	0.024149999999999998	0.12105	0.02855
1.9161599999999999	0.126575	0.023675	0.120825	0.028675
1.92	0.127675	0.023424999999999998	0.12390000000000001	0.029099999999999997
1.9238399999999998	0.1261	0.0236	0.123325	0.028975
1.92768	0.12475000000000001	0.023774999999999998	0.12215	0.029
1.93152	0.12279999999999999	0.024024999999999998	0.12025	0.027624999999999997
1.9353600000000002	0.127425	0.023975000000000003	0.1238	0.028574999999999996
1.9392	0.12755	0.023774999999999998	0.121325	0.028225
1.94304	0.12412499999999999	0.0238	0.12319999999999999	0.028149999999999998
1.94688	0.1249	0.02325	0.123275	0.028725
1.95072	0.124725	0.022725	0.12104999999999999	0.02805
1.9545599999999999	0.125225	0.023950000000000003	0.1223	0.028925
1.9584000000000001	0.12204999999999999	0.02345	0.122575	0.02775
1.96224	0.1235	0.023725	0.12	0.028125
1.9660800000000003	0.126025	0.024375	0.12195	0.0284
1.9699200000000001	0.125375	0.0241	0.12314999999999998	0.028525000000000002
1.97376	0.12312500000000001	0.024125	0.118725	0.028974999999999997
1.9776	0.126075	0.023225	0.120625	0.028124999999999997
1.9814399999999999	0.1271	0.024575000000000003	0.11942499999999999	0.027875
1.98528	0.127075	0.023675	0.118225	0.028825
1.9891199999999998	0.125175	0.0238	0.12077500000000001	0.028925
1.99296	0.124325	0.025075	0.120625	0.028425
1.9968	0.127175	0.02345	0.12140000000000001	0.0286
2.00064	0.12805	0.023275	0.11955	0.028775000000000002
2.00448	0.12417500000000001	0.023049999999999998	0.120175	0.027525
2.0083200000000003	0.12480000000000001	0.02445	0.123775	0.028175
2.0121599999999997	0.1263	0.024024999999999998	0.122375	0.028624999999999998
2.016	0.125575	0.024125	0.120825	0.028525
2.01984	0.12580000000000002	0.02365	0.11975	0.02935
2.02368	0.12432499999999999	0.02375	0.12037500000000001	0.028874999999999998
2.02752	0.12129999999999999	0.022724999999999995	0.122025	0.028274999999999998
2.0313600000000003	0.129075	0.024125	0.12367500000000001	0.028175
2.0352	0.12795	0.023175	0.12285	0.0293
2.03904	0.12445	0.023875	0.12085	0.02865
2.0428800000000003	0.127575	0.023850000000000003	0.12417500000000001	0.028225
2.0467199999999997	0.125175	0.023225	0.12065000000000001	0.027975
2.05056	0.12537500000000001	0.02315	0.121425	0.028
2.0544	0.12422499999999999	0.023799999999999998	0.12014999999999999	0.0278
2.05824	0.1241	0.023525	0.12025	0.02885
2.06208	0.12489999999999998	0.023049999999999998	0.119825	0.0283
2.06592	0.13017499999999999	0.023625	0.118925	0.0281
2.06976	0.1287	0.024249999999999997	0.12337500000000001	0.027749999999999997
2.0736	0.12755	0.023425	0.12235	0.028525000000000002
2.07744	0.12334999999999999	0.02375	0.12087500000000001	0.028125000000000004
2.08128	0.128375	0.023875	0.11987500000000001	0.0282
2.08512	0.12625	0.023099999999999996	0.12202500000000001	0.028499999999999998
2.08896	0.12642499999999998	0.023175	0.12647499999999998	0.027325
2.0928	0.1263	0.023575000000000002	0.12309999999999999	0.028325
2.09664	0.127025	0.0235	0.120925	0.028374999999999997
2.10048	0.126525	0.023375	0.119575	0.0285
2.10432	0.1281	0.023025	0.119425	0.0285
2.10816	0.12385	0.023625	0.1206	0.028175000000000002
2.112	0.127125	0.02345	0.12269999999999999	0.028749999999999998
2.11584	0.12412500000000001	0.023925	0.121675	0.028375000000000004
2.11968	0.12475	0.023125	0.12059999999999998	0.028999999999999998
2.12352	0.128525	0.0242	0.12290000000000001	0.0282
2.12736	0.12575	0.023450000000000002	0.12302500000000001	0.0281
2.1312	0.12915	0.0234	0.12245	0.02875
2.13504	0.123725	0.022725	0.121475	0.02835
2.1388800000000003	0.12495	0.023725000000000003	0.12085	0.027025
2.1427199999999997	0.129	0.02335	0.1209	0.027975
2.14656	0.12265	0.023425	0.120375	0.028499999999999998
2.1504	0.124	0.02325	0.120525	0.027925
2.15424	0.12710000000000002	0.02395	0.12295	0.028225
2.15808	0.12485	0.024125	0.1205	0.027775
2.16192	0.12407499999999999	0.023174999999999998	0.1188	0.028375
2.16576	0.128625	0.0235	0.123875	0.028225
2.1696	0.12645	0.02325	0.120075	0.02785
2.1734400000000003	0.127825	0.023825000000000002	0.12127500000000001	0.028225
2.1772799999999997	0.12992499999999998	0.023299999999999998	0.120175	0.027824999999999996
2.18112	0.12327500000000001	0.023125	0.126525	0.029025
2.18496	0.12342499999999999	0.024025	0.123275	0.028475
2.1888	0.12345	0.023225	0.12312500000000001	0.028249999999999997
2.19264	0.1242	0.023275	0.12104999999999999	0.0283
2.19648	0.125075	0.023075	0.1205	0.028225
2.20032	0.12482499999999999	0.024099999999999996	0.12100000000000001	0.027725
2.20416	0.1251	0.023	0.12262500000000001	0.028374999999999997
2.208	0.12475000000000001	0.023624999999999997	0.118225	0.027674999999999998
2.21184	0.126475	0.023475	0.12145	0.027625000000000004
2.21568	0.12845	0.023125	0.11862500000000001	0.028275
2.21952	0.12452500000000001	0.023425	0.12405	0.02805
2.22336	0.12525	0.023475000000000003	0.12337500000000001	0.02765
2.2272	0.125325	0.022824999999999998	0.122175	0.027749999999999997
2.23104	0.125925	0.024075	0.12015	0.02815
2.23488	0.123775	0.023625	0.123625	0.0276
2.23872	0.130125	0.022925	0.12267499999999999	0.029075
2.24256	0.12512500000000001	0.023075000000000002	0.12210000000000001	0.028025
2.2464	0.1203	0.023350000000000003	0.1226	0.02765
2.25024	0.12517499999999998	0.022949999999999998	0.12229999999999999	0.02805
2.25408	0.1259	0.023274999999999997	0.12157499999999999	0.027549999999999998
2.25792	0.12455	0.023275	0.12285	0.02875
2.26176	0.12380000000000001	0.022899999999999997	0.1225	0.027175000000000005
2.2656	0.12810000000000002	0.022699999999999998	0.119975	0.02745
2.2694400000000003	0.12655	0.02295	0.12085000000000001	0.027700000000000002
2.2732799999999997	0.12735000000000002	0.024075	0.12275	0.028075000000000003
2.27712	0.12569999999999998	0.023625	0.11705	0.027250000000000003
2.28096	0.12755	0.022674999999999997	0.12422499999999999	0.028274999999999998
2.2848	0.1289	0.023275	0.12275	0.027875000000000004
2.28864	0.12385	0.023875	0.121225	0.028274999999999998
2.29248	0.126	0.024275	0.120475	0.028824999999999996
2.29632	0.1243	0.023225	0.12100000000000001	0.02835
2.30016	0.127225	0.02405	0.1189	0.0278
2.3040000000000003	0.12345	0.02295	0.11780000000000002	0.02815
2.3078399999999997	0.12165	0.022475000000000002	0.11984999999999998	0.028575000000000003
2.31168	0.125625	0.023774999999999998	0.122475	0.02825
2.31552	0.123975	0.02305	0.12229999999999999	0.0278
2.31936	0.123375	0.0236	0.12115000000000001	0.02805
2.3232	0.12484999999999999	0.023575000000000002	0.11965	0.029225
2.32704	0.123975	0.023075	0.12375	0.028875
2.33088	0.1253	0.023049999999999998	0.120625	0.028325
2.33472	0.12625	0.0237	0.118925	0.028425
2.33856	0.12435000000000002	0.022649999999999997	0.122725	0.0275
2.3424	0.12484999999999999	0.023225	0.122025	0.0281
2.34624	0.12335	0.0235	0.11985000000000001	0.027775
2.3500799999999997	0.12265000000000001	0.02375	0.12394999999999999	0.027775
2.35392	0.126	0.023825	0.11987500000000001	0.027975
2.35776	0.12614999999999998	0.023024999999999997	0.12095	0.027700000000000002
2.3616	0.12562500000000001	0.0239	0.12277500000000001	0.027775
2.36544	0.126975	0.022825	0.1212	0.027525
2.36928	0.12485	0.0237	0.12062499999999998	0.028124999999999997
2.37312	0.127225	0.02345	0.1208	0.02845
2.37696	0.1245	0.023175	0.120225	0.0283
2.3808	0.12737500000000002	0.023275	0.12360000000000002	0.028075
2.38464	0.128525	0.02325	0.120225	0.027950000000000003
2.38848	0.124225	0.022625	0.12455	0.028249999999999997
2.3923200000000002	0.127975	0.0229	0.122525	0.027825000000000003
2.39616	0.125125	0.0229	0.12052500000000001	0.027250000000000003
2.4000000000000004	0.128225	0.023174999999999998	0.122725	0.027700000000000002
2.4038399999999998	0.12462500000000001	0.023125	0.12147499999999999	0.02825
2.40768	0.12165	0.0229	0.118825	0.028399999999999998
2.41152	0.122425	0.023125	0.12050000000000001	0.0281
2.4153599999999997	0.1251	0.02275	0.122075	0.027125000000000003
2.4192	0.125075	0.022649999999999997	0.1217	0.02785
2.42304	0.12462500000000001	0.0229	0.120175	0.027825000000000003
2.42688	0.12490000000000001	0.023649999999999997	0.1226	0.0272
2.43072	0.12685	0.022725000000000002	0.12017499999999999	0.027424999999999998
2.4345600000000003	0.1246	0.022925	0.12085	0.028525000000000002
2.4383999999999997	0.1242	0.023549999999999998	0.120875	0.027575000000000002
2.44224	0.12782500000000002	0.023525	0.1214	0.027925
2.44608	0.12617499999999998	0.0233	0.12060000000000001	0.028375
2.44992	0.12497499999999999	0.02305	0.12215	0.028449999999999996
2.45376	0.12515	0.023125	0.11895	0.02785
2.4576000000000002	0.12505	0.023274999999999997	0.12185000000000001	0.028
2.46144	0.123925	0.022375	0.123875	0.027700000000000002
2.46528	0.12382499999999999	0.023075000000000002	0.121775	0.0272
2.46912	0.12639999999999998	0.022600000000000002	0.12057499999999999	0.02785
2.47296	0.126	0.023674999999999998	0.12079999999999999	0.027675
2.4768	0.128375	0.0238	0.119225	0.026825
2.4806399999999997	0.1246	0.023825	0.1211	0.0278
2.48448	0.1231	0.023325	0.12365	0.028275
2.48832	0.12664999999999998	0.02355	0.1211	0.02715
2.49216	0.12669999999999998	0.0227	0.120575	0.027325
2.496	0.12434999999999999	0.022725	0.12185000000000001	0.027725
2.49984	0.128575	0.02275	0.1228	0.02725
2.50368	0.12455000000000002	0.022899999999999997	0.122475	0.027625
2.50752	0.12625	0.02305	0.121875	0.028225
2.51136	0.124775	0.023075	0.120925	0.0275
2.5152	0.12994999999999998	0.02255	0.11965	0.02795
2.51904	0.12587500000000001	0.023325	0.12375	0.027299999999999998
2.5228800000000002	0.126375	0.02305	0.122875	0.02815
2.52672	0.12765	0.02305	0.123375	0.028525000000000002
2.5305600000000004	0.12585	0.022925	0.118775	0.02735
2.5343999999999998	0.12442500000000001	0.023025	0.121275	0.0278
2.53824	0.121675	0.023425	0.12165000000000001	0.027699999999999995
2.54208	0.1248	0.022875	0.12355	0.027150000000000004
2.5459199999999997	0.1275	0.023100000000000002	0.1202	0.028325
2.54976	0.12785000000000002	0.02255	0.12185	0.027575
2.5536	0.125125	0.023075000000000002	0.12312500000000001	0.028274999999999998
2.55744	0.1285	0.022675	0.12012500000000001	0.0274
2.56128	0.12537500000000001	0.0237	0.12145000000000002	0.0272
2.5651200000000003	0.123225	0.022775	0.123	0.028124999999999997
2.5689599999999997	0.1278	0.023575	0.12092499999999999	0.027725
2.5728	0.1263	0.02265	0.12265000000000001	0.027825
2.57664	0.1245	0.022775000000000004	0.12367499999999998	0.026975
2.58048	0.12525	0.022650000000000003	0.1198	0.027749999999999997
2.58432	0.12677499999999997	0.02325	0.122375	0.027725
2.5881600000000002	0.12767499999999998	0.022725	0.121375	0.027825000000000003
2.592	0.12562500000000001	0.02275	0.12192499999999999	0.027774999999999998
2.59584	0.12935000000000002	0.02255	0.1199	0.027424999999999998
2.59968	0.127325	0.022175	0.12179999999999999	0.027450000000000002
2.6035199999999996	0.12625	0.022949999999999998	0.122675	0.028749999999999998
2.60736	0.1262	0.02275	0.12334999999999999	0.0276
2.6111999999999997	0.126825	0.022775	0.1205	0.027424999999999998
2.61504	0.12595	0.02265	0.12017499999999999	0.0276
2.61888	0.12669999999999998	0.023	0.120275	0.0277
2.62272	0.124875	0.022875	0.12182499999999999	0.0274
2.62656	0.128025	0.022625	0.122725	0.02805
2.6304	0.12412500000000001	0.022925	0.12090000000000001	0.02885
2.63424	0.1254	0.022975	0.12145	0.02765
2.63808	0.124175	0.022849999999999995	0.125525	0.0279
2.64192	0.12625	0.0226	0.1175	0.028025
2.64576	0.12545	0.02305	0.120775	0.02785
2.6496	0.128425	0.022574999999999998	0.120275	0.027625
2.6534400000000002	0.12685	0.023075	0.120575	0.02735
2.65728	0.1258	0.0228	0.12085	0.027025000000000004
2.6611200000000004	0.1255	0.023499999999999997	0.120775	0.02835
2.6649599999999998	0.12725	0.023075000000000002	0.12175	0.027800000000000002
2.6688	0.12635	0.0223	0.12040000000000001	0.028825
2.67264	0.12474999999999999	0.021725	0.12215	0.02705
2.6764799999999997	0.12505	0.022825	0.11957499999999999	0.027225
2.68032	0.1269	0.02325	0.122525	0.027675
2.68416	0.12545	0.02265	0.12255	0.0277
2.688	0.12492500000000001	0.02315	0.12195	0.0279
2.69184	0.12162500000000001	0.022925	0.122625	0.027775
2.6956800000000003	0.12304999999999999	0.023725000000000003	0.11945	0.027525
2.6995199999999997	0.12525	0.023575	0.12045	0.028225
2.70336	0.1238	0.02305	0.118775	0.027975
2.7072	0.12250000000000001	0.022674999999999997	0.11944999999999999	0.0274
2.71104	0.124125	0.023075000000000002	0.1203	0.028199999999999996
2.71488	0.12325	0.02215	0.12225	0.027375000000000003
2.7187200000000002	0.12605	0.022774999999999997	0.12385	0.026899999999999997
2.72256	0.123575	0.02275	0.12005	0.027875
2.7264	0.126875	0.0226	0.12465	0.027899999999999998
2.7302400000000002	0.12765	0.023549999999999998	0.122325	0.02715
2.7340799999999996	0.126125	0.023125000000000003	0.12395	0.02835
2.73792	0.126225	0.023700000000000002	0.122725	0.028175
2.7417599999999998	0.12265	0.022574999999999998	0.121075	0.027674999999999998
2.7456	0.1263	0.022925	0.12269999999999999	0.02725
2.74944	0.1265	0.023100000000000002	0.122925	0.027700000000000002
2.75328	0.12737500000000002	0.022425	0.120575	0.02715
2.75712	0.1238	0.02315	0.12245	0.027449999999999995
2.76096	0.12517499999999998	0.022025000000000003	0.121625	0.02765
2.7648	0.12497500000000002	0.02265	0.1196	0.0279
2.76864	0.1242	0.023125	0.12015	0.027125000000000003
2.77248	0.1261	0.022125	0.124025	0.027325000000000002
2.77632	0.12490000000000001	0.023200000000000002	0.12155	0.0276
2.78016	0.124975	0.022650000000000003	0.1207	0.027549999999999998
2.7840000000000003	0.12365	0.02305	0.12179999999999999	0.028325
2.78784	0.125475	0.022150000000000003	0.1195	0.027575000000000002
2.7916800000000004	0.12302500000000001	0.022649999999999997	0.120275	0.0278
2.79552	0.126775	0.023024999999999997	0.12052500000000001	0.028074999999999996
2.79936	0.12555	0.022975	0.122525	0.027125
2.8032	0.12637500000000002	0.02315	0.12185	0.028449999999999996
2.8070399999999998	0.123525	0.022425	0.11925	0.027325
2.81088	0.127725	0.023125	0.11912500000000001	0.027749999999999997
2.81472	0.126625	0.022175	0.121025	0.027275
2.81856	0.126425	0.022625	0.1216	0.027525
2.8224	0.1264	0.023	0.121375	0.027025
2.8262400000000003	0.12434999999999999	0.022925	0.12132499999999999	0.027524999999999997
2.8300799999999997	0.126	0.022525	0.12290000000000001	0.027525
2.83392	0.12525	0.02245	0.12075	0.027274999999999997
2.83776	0.12645	0.0225	0.119825	0.0276
2.8416	0.12442500000000001	0.02295	0.120475	0.028025
2.84544	0.1241	0.02325	0.11925000000000001	0.0277
2.8492800000000003	0.12194999999999999	0.022424999999999997	0.12375	0.027499999999999997
2.85312	0.1265	0.022275000000000003	0.12185000000000001	0.027725
2.85696	0.1264	0.022924999999999997	0.120575	0.027175
2.8608000000000002	0.127075	0.022850000000000002	0.120225	0.027550000000000005
2.8646399999999996	0.128425	0.023075	0.122275	0.027375000000000003
2.86848	0.12647499999999998	0.022425	0.1215	0.02715
2.8723199999999998	0.12422499999999999	0.022475	0.124525	0.02745
2.87616	0.126775	0.0221	0.12017499999999999	0.027775
2.88	0.125175	0.022099999999999998	0.120325	0.0274
2.88384	0.12527499999999997	0.0231	0.1207	0.027649999999999997
2.88768	0.12662500000000002	0.02255	0.12384999999999999	0.027250000000000003
2.89152	0.124975	0.02175	0.12025	0.027375
2.89536	0.12430000000000001	0.022725	0.12067499999999999	0.027125
2.8992	0.12755	0.022149999999999996	0.12102500000000001	0.027675
2.90304	0.12895	0.022600000000000002	0.1194	0.026975
2.90688	0.12935	0.022725	0.12027499999999999	0.02765
2.91072	0.12525	0.0233	0.121375	0.027925
2.9145600000000003	0.1269	0.023149999999999997	0.126025	0.027
2.9184	0.1252	0.022425	0.11979999999999999	0.027674999999999998
2.92224	0.1265	0.0225	0.12027499999999999	0.027575000000000002
2.92608	0.12830000000000003	0.022275	0.12532500000000002	0.027375
2.92992	0.12857500000000002	0.022275000000000003	0.12245	0.0274
2.93376	0.12695	0.02335	0.1238	0.026975
2.9375999999999998	0.123675	0.023025	0.12372499999999999	0.027875
2.94144	0.12304999999999999	0.023	0.123225	0.02765
2.94528	0.12365000000000001	0.023	0.1207	0.026600000000000002
2.94912	0.123575	0.022425	0.11985	0.027424999999999998
2.95296	0.1271	0.022150000000000003	0.122275	0.026925000000000004
2.9568000000000003	0.125725	0.022225	0.12035	0.028425
2.9606399999999997	0.1263	0.022725000000000002	0.12277500000000001	0.027049999999999998
2.96448	0.12585000000000002	0.0225	0.121125	0.0282
2.96832	0.12610000000000002	0.022475000000000002	0.12265	0.02735
2.97216	0.124375	0.022824999999999998	0.121225	0.02815
2.976	0.12440000000000001	0.022524999999999996	0.1227	0.02685
2.9798400000000003	0.125025	0.022725	0.12127500000000001	0.0269
2.98368	0.12577499999999997	0.022400000000000003	0.11925	0.028125
2.98752	0.1235	0.024	0.12125	0.027175
2.9913600000000002	0.126575	0.022924999999999997	0.12360000000000002	0.027325
2.9951999999999996	0.12915	0.022675	0.119725	0.027549999999999998
2.99904	0.1254	0.022075	0.119275	0.027200000000000002
3.00288	0.12485	0.022475000000000002	0.12229999999999999	0.027674999999999998
3.00672	0.121275	0.0235	0.11977499999999999	0.027249999999999996
3.01056	0.12717499999999998	0.022625	0.1245	0.027575000000000002
3.0143999999999997	0.123525	0.0216	0.12112500000000001	0.026824999999999998
3.0182400000000005	0.12615	0.023225000000000003	0.12005	0.026674999999999997
3.02208	0.125425	0.022475000000000002	0.12250000000000001	0.027625
3.02592	0.12775	0.022275	0.11782500000000001	0.02695
3.0297599999999996	0.126275	0.0231	0.119175	0.027100000000000003
3.0336000000000003	0.127225	0.02285	0.1247	0.0273
3.03744	0.125625	0.02245	0.12	0.027025
3.04128	0.12457499999999999	0.02305	0.123775	0.027299999999999998
3.04512	0.12335	0.02265	0.12242499999999999	0.028250000000000004
3.0489599999999997	0.12445	0.022475	0.1205	0.027975
3.0528000000000004	0.1253	0.02255	0.12129999999999999	0.026325
3.05664	0.122525	0.022125	0.117825	0.027525
3.06048	0.12795	0.02305	0.12057499999999999	0.027175
3.0643199999999995	0.127975	0.022824999999999998	0.123075	0.027200000000000002
3.06816	0.125125	0.0222	0.1243	0.027875
3.072	0.12655	0.022325000000000005	0.118625	0.027925
3.07584	0.12615	0.0232	0.121	0.026600000000000002
3.0796799999999998	0.127325	0.02255	0.12157499999999999	0.0283
3.08352	0.12282499999999999	0.022475	0.119175	0.027625
3.0873600000000003	0.12345	0.022250000000000002	0.118975	0.02765
3.0911999999999997	0.12712500000000002	0.02275	0.12129999999999999	0.027049999999999998
3.09504	0.1261	0.022425	0.121525	0.027249999999999996
3.0988800000000003	0.128475	0.0223	0.121	0.0272
3.10272	0.12685000000000002	0.021675	0.120125	0.027475
3.10656	0.1253	0.022324999999999998	0.120225	0.027299999999999998
3.1104	0.12735000000000002	0.022850000000000002	0.12059999999999998	0.027424999999999998
3.1142399999999997	0.126125	0.023075	0.12195	0.027
3.11808	0.125275	0.022149999999999996	0.12134999999999999	0.0272
3.1219200000000003	0.12680000000000002	0.02205	0.1205	0.027375
3.1257599999999996	0.125825	0.02255	0.11917499999999999	0.027750000000000004
3.1296	0.12765	0.0225	0.12195	0.027249999999999996
3.1334400000000002	0.12527500000000003	0.023	0.12167499999999999	0.027875
3.13728	0.124575	0.022449999999999998	0.118775	0.026824999999999998
3.14112	0.12464999999999998	0.022449999999999998	0.1227	0.027549999999999998
3.1449599999999998	0.12415	0.021725	0.1217	0.027375
3.1488000000000005	0.127025	0.022	0.12134999999999999	0.027075000000000002
3.15264	0.12585000000000002	0.02185	0.1211	0.027575000000000002
3.15648	0.1273	0.022900000000000004	0.12279999999999999	0.027250000000000003
3.1603199999999996	0.125	0.023	0.12262500000000001	0.027425
3.1641600000000003	0.124075	0.022725000000000002	0.121225	0.027275
3.168	0.12335000000000002	0.022574999999999998	0.116975	0.027025
3.17184	0.12437500000000001	0.0218	0.12165	0.02715
3.17568	0.125275	0.0225	0.1197	0.0268
3.1795199999999997	0.1269	0.022574999999999998	0.120125	0.0269
3.1833600000000004	0.124225	0.02275	0.12292499999999999	0.0273
3.1872	0.12415	0.022449999999999998	0.122175	0.026775
3.19104	0.126975	0.02185	0.125525	0.0275
3.1948799999999995	0.12660000000000002	0.022350000000000002	0.1202	0.026675
3.1987200000000002	0.126025	0.022349999999999995	0.12242499999999999	0.027475
3.20256	0.126575	0.022374999999999996	0.12309999999999999	0.02645
3.2064	0.125825	0.022625	0.12309999999999999	0.027875000000000004
3.2102399999999998	0.126025	0.022924999999999997	0.12040000000000001	0.026775
3.21408	0.12335000000000002	0.02275	0.121625	0.027525
3.2179200000000003	0.125275	0.022224999999999998	0.12095	0.02775
3.2217599999999997	0.12582500000000002	0.023075000000000002	0.12407499999999999	0.027475
3.2256	0.1247	0.022525000000000003	0.1223	0.02765
3.2294400000000003	0.1254	0.022399999999999996	0.11995	0.0273
3.23328	0.125625	0.021650000000000003	0.11952499999999999	0.027325000000000002
3.23712	0.12612500000000001	0.022449999999999998	0.12227500000000001	0.02725
3.24096	0.126725	0.0225	0.119475	0.027699999999999995
3.2447999999999997	0.12564999999999998	0.02255	0.121425	0.0275
3.24864	0.126	0.02215	0.12425	0.028075000000000003
3.2524800000000003	0.12465000000000001	0.021375	0.11845	0.026725
3.2563199999999997	0.125575	0.022075000000000004	0.122875	0.026799999999999997
3.26016	0.126175	0.022549999999999997	0.11995	0.027375
3.2640000000000002	0.128325	0.021575	0.12412499999999999	0.02735
3.26784	0.12605	0.022175	0.12129999999999999	0.0273
3.27168	0.121725	0.0223	0.121175	0.027475
3.2755199999999998	0.12625	0.02245	0.1232	0.02675
3.2793600000000005	0.12184999999999999	0.022425	0.119825	0.0274
3.2832	0.12645	0.022475	0.121725	0.026375
3.28704	0.12637500000000002	0.022975	0.12240000000000001	0.026475
3.2908799999999996	0.12655	0.021949999999999997	0.121925	0.027275
3.2947200000000003	0.12675	0.022975000000000002	0.1222	0.027
3.29856	0.125175	0.022725	0.117675	0.027275
3.3024	0.12355000000000001	0.02245	0.119825	0.026725000000000002
3.30624	0.12389999999999998	0.022449999999999998	0.12185	0.0271
3.3100799999999997	0.1238	0.022699999999999998	0.12215000000000001	0.02725
3.3139200000000004	0.127	0.021625	0.12107499999999999	0.027174999999999998
3.31776	0.12785	0.021899999999999996	0.124775	0.0263
3.3216	0.12580000000000002	0.02225	0.1209	0.027325
3.3254399999999995	0.12635	0.02235	0.12104999999999999	0.0266
3.3292800000000002	0.12687500000000002	0.022699999999999998	0.1238	0.026525000000000003
3.33312	0.1264	0.022325	0.12092499999999999	0.026674999999999997
3.33696	0.12895	0.021675	0.11925	0.0273
3.3407999999999998	0.123575	0.022075	0.12205	0.0264
3.34464	0.12492500000000001	0.022475	0.12282499999999999	0.027175
3.3484800000000003	0.123875	0.022399999999999996	0.12217499999999999	0.026949999999999998
3.3523199999999997	0.125	0.0222	0.121375	0.026975
3.35616	0.125275	0.022824999999999998	0.11919999999999999	0.027049999999999998
3.3600000000000003	0.12532500000000002	0.021725	0.1199	0.0264
3.36384	0.12572499999999998	0.02235	0.12227500000000001	0.027
3.36768	0.12805	0.022075	0.122875	0.02675
3.37152	0.124775	0.022375	0.1192	0.027525
3.3753599999999997	0.1267	0.022224999999999998	0.122225	0.02685
3.3792	0.12555	0.022224999999999998	0.124	0.027174999999999998
3.3830400000000003	0.12394999999999999	0.0217	0.11865	0.027149999999999997
3.3868799999999997	0.12495	0.02215	0.119725	0.026775
3.39072	0.124425	0.021925	0.12207499999999999	0.0269
3.3945600000000002	0.12665	0.022649999999999997	0.12254999999999999	0.026850000000000002
3.3984	0.12419999999999999	0.022275	0.12155	0.026375000000000003
3.40224	0.12655	0.021699999999999997	0.12514999999999998	0.02815
3.4060799999999998	0.12695	0.0225	0.11707499999999998	0.027075000000000002
3.4099200000000005	0.125325	0.022875	0.12082499999999999	0.027525
3.41376	0.12425	0.0225	0.1213	0.027
3.4176	0.127125	0.021325	0.11835	0.027100000000000003
3.4214399999999996	0.12525	0.0219	0.122025	0.027225
3.4252800000000003	0.12567499999999998	0.0221	0.12290000000000001	0.027275
3.42912	0.12415000000000001	0.022025	0.12307499999999999	0.027475
3.43296	0.1255	0.022125	0.1222	0.027375000000000003
3.4368	0.12675	0.022	0.118125	0.026850000000000002
3.4406399999999997	0.126975	0.022875	0.12277500000000001	0.0267
3.4444800000000004	0.126775	0.0223	0.120475	0.0261
3.44832	0.12357499999999999	0.022074999999999997	0.12037500000000001	0.026725000000000002
3.45216	0.125975	0.021775	0.1208	0.027374999999999997
3.4559999999999995	0.12415	0.02225	0.12129999999999999	0.027299999999999998
3.4598400000000002	0.1252	0.021650000000000003	0.12210000000000001	0.027275
3.46368	0.1257	0.0217	0.121775	0.02695
3.46752	0.12345	0.022225	0.12159999999999999	0.026725
3.47136	0.12667499999999998	0.022025	0.12329999999999999	0.02675
3.4752	0.12392500000000001	0.022475000000000002	0.1202	0.02705
3.4790400000000004	0.12352500000000001	0.022275	0.12145	0.027625
3.4828799999999998	0.12662500000000002	0.022375	0.12075	0.0275
3.48672	0.12614999999999998	0.022075	0.12242499999999999	0.027225
3.4905600000000003	0.12525	0.021925	0.1202	0.0276
3.4944	0.12725	0.022225	0.1195	0.026825
3.49824	0.12455000000000001	0.021449999999999997	0.124825	0.027075000000000002
3.50208	0.128925	0.02265	0.121075	0.027225000000000003
3.5059199999999997	0.124475	0.02255	0.1196	0.02765
3.50976	0.1268	0.022199999999999998	0.11995	0.026375
3.5136000000000003	0.12345	0.0226	0.120075	0.0263
3.5174399999999997	0.128	0.0212	0.122525	0.0267
3.52128	0.125075	0.021625	0.12262500000000001	0.0261
3.5251200000000003	0.1217	0.022175	0.12419999999999999	0.026475000000000002
3.52896	0.12332500000000002	0.021775	0.121975	0.026425
3.5328	0.124725	0.02175	0.1217	0.026449999999999998
3.53664	0.12525	0.021824999999999997	0.121125	0.026975
3.5404800000000005	0.12455	0.022275	0.122775	0.027124999999999996
3.54432	0.1245	0.022575	0.1198	0.026875
3.54816	0.126775	0.022	0.121925	0.026574999999999998
3.5519999999999996	0.126125	0.022125	0.12239999999999998	0.02705
3.55584	0.1267	0.02195	0.122975	0.026674999999999997
3.55968	0.12545	0.021349999999999997	0.12277500000000001	0.026674999999999997
3.56352	0.125475	0.0218	0.12215	0.027125000000000003
3.56736	0.1242	0.0221	0.12442500000000001	0.02685
3.5711999999999997	0.126775	0.022075	0.1214	0.027249999999999996
3.5750400000000004	0.125425	0.022125	0.12165	0.026675000000000004
3.57888	0.126975	0.021525000000000002	0.12035000000000001	0.02695
3.58272	0.12855	0.02135	0.122175	0.026825
3.5865599999999995	0.126525	0.0222	0.1207	0.026425
3.5904000000000003	0.126625	0.021875	0.12345	0.026825
3.59424	0.125925	0.021849999999999998	0.1217	0.027200000000000002
3.59808	0.125025	0.021525	0.12135000000000001	0.0269
3.60192	0.124025	0.021725	0.12015	0.026325
3.60576	0.12535	0.021625000000000002	0.122275	0.02675
3.6096000000000004	0.12680000000000002	0.0219	0.120225	0.026875000000000003
3.6134399999999998	0.12630000000000002	0.022450000000000005	0.119675	0.027625
3.61728	0.126525	0.022025000000000003	0.12140000000000001	0.026725
3.6211199999999995	0.125975	0.022125000000000002	0.124225	0.027175
3.62496	0.12340000000000001	0.022075	0.12277500000000001	0.026125
3.6288	0.12564999999999998	0.02215	0.12389999999999998	0.026075
3.63264	0.1234	0.0216	0.123025	0.0267
3.6364799999999997	0.123525	0.021724999999999998	0.12077500000000001	0.027
3.64032	0.126325	0.021599999999999998	0.12304999999999999	0.027200000000000002
3.6441600000000003	0.12475	0.021525000000000002	0.12225	0.026325
3.6479999999999997	0.12655	0.022299999999999997	0.121225	0.026375
3.65184	0.12567499999999998	0.021525000000000002	0.119875	0.026325
3.6556800000000003	0.12405	0.021974999999999998	0.12125	0.026675
3.65952	0.127075	0.022125	0.123775	0.026225
3.66336	0.128575	0.021725	0.12385	0.02625
3.6672	0.12677500000000003	0.021825	0.11885	0.026424999999999997
3.6710400000000005	0.1257	0.022175	0.121925	0.026350000000000002
3.67488	0.123975	0.021124999999999998	0.124275	0.026625
3.67872	0.126275	0.02155	0.1242	0.027375
3.6825599999999996	0.1227	0.02205	0.121	0.026775
3.6864	0.12737500000000002	0.021900000000000003	0.120625	0.026000000000000002
3.69024	0.12805	0.021875	0.12090000000000001	0.027
3.69408	0.126	0.021725	0.12052500000000001	0.027025
3.69792	0.124875	0.021675	0.12315	0.026725000000000002
3.7017599999999997	0.1275	0.022000000000000002	0.12102500000000001	0.026999999999999996
3.7056000000000004	0.12487500000000001	0.02155	0.12092499999999999	0.026725000000000002
3.70944	0.124475	0.0227	0.12315000000000001	0.028225
3.71328	0.12535000000000002	0.02195	0.119075	0.026825
3.7171199999999995	0.12617499999999998	0.022275	0.12115	0.02635
3.7209600000000003	0.126975	0.02235	0.1223	0.026250000000000002
3.7248	0.125875	0.02165	0.1235	0.027125
3.72864	0.124725	0.0218	0.12284999999999999	0.026999999999999996
3.73248	0.123575	0.021925	0.120425	0.027375
3.73632	0.12505	0.022375	0.122775	0.026775
3.7401600000000004	0.12675	0.02155	0.1235	0.027749999999999997
3.7439999999999998	0.12359999999999999	0.021875	0.12079999999999999	0.0275
3.74784	0.12467500000000001	0.021849999999999998	0.12110000000000001	0.027275
3.7516799999999995	0.1245	0.022275	0.120275	0.026225
3.75552	0.125225	0.021824999999999997	0.12132499999999999	0.027075000000000002
3.75936	0.1259	0.0222	0.121275	0.02655
3.7632	0.124075	0.022174999999999997	0.12284999999999999	0.026699999999999998
3.7670399999999997	0.12425	0.021575	0.11997500000000001	0.026725000000000002
3.77088	0.12392500000000001	0.021475	0.1211	0.026425
3.7747200000000003	0.12394999999999999	0.0222	0.12154999999999999	0.026825
3.7785599999999997	0.12755	0.022275000000000003	0.122525	0.0267
3.7824	0.124525	0.022175	0.121675	0.026175
3.7862400000000003	0.12484999999999999	0.020825	0.1206	0.027575000000000002
3.79008	0.12442500000000001	0.0225	0.122025	0.026425
3.79392	0.12714999999999999	0.022150000000000003	0.12207499999999999	0.027275
3.79776	0.124575	0.0217	0.11879999999999999	0.026800000000000004
3.8016000000000005	0.12685000000000002	0.0215	0.121225	0.027000000000000003
3.80544	0.1267	0.022199999999999998	0.11979999999999999	0.026625000000000003
3.80928	0.1258	0.021525000000000002	0.123725	0.026900000000000004
3.8131199999999996	0.126475	0.0214	0.122075	0.02685
3.81696	0.125225	0.021925	0.12182499999999999	0.027499999999999997
3.8208	0.12525	0.022025	0.1182	0.027675
3.82464	0.126	0.022125	0.12335	0.026625
3.82848	0.1265	0.022099999999999998	0.120475	0.026324999999999998
3.8323199999999997	0.12685	0.021975	0.11962500000000001	0.026775000000000004
3.8361600000000005	0.12745	0.02195	0.12359999999999999	0.026375
3.84	0.122475	0.021375	0.123775	0.02665
3.84384	0.127075	0.021675	0.12079999999999999	0.026
3.8476799999999995	0.124625	0.021425	0.11855	0.027225
3.8515200000000003	0.12482499999999999	0.0221	0.12055	0.02595
3.85536	0.126075	0.02115	0.122525	0.026975
3.8592	0.125075	0.021750000000000002	0.1243	0.027025
3.86304	0.124775	0.022025000000000003	0.12315000000000001	0.02655
3.86688	0.123975	0.02145	0.122625	0.0271
3.8707200000000004	0.123475	0.0217	0.1213	0.0265
3.87456	0.12719999999999998	0.021875	0.122775	0.026375
3.8784	0.125575	0.02255	0.121	0.026625000000000003
3.8822399999999995	0.125525	0.0217	0.12045	0.026500000000000003
3.88608	0.12610000000000002	0.021925	0.120925	0.027125
3.88992	0.1259	0.021225	0.122425	0.027225
3.89376	0.12365000000000001	0.021449999999999997	0.120725	0.026775
3.8975999999999997	0.12595	0.021825	0.12237500000000001	0.026675
3.90144	0.12605	0.021949999999999997	0.12257499999999999	0.026850000000000002
3.9052800000000003	0.123875	0.02155	0.12430000000000001	0.026125
3.9091199999999997	0.12605	0.02155	0.1225	0.0267
3.91296	0.12687500000000002	0.021375	0.122325	0.02655
3.9168000000000003	0.122375	0.022	0.121125	0.0265
3.92064	0.126875	0.02165	0.1177	0.027275
3.92448	0.124	0.02155	0.122875	0.026350000000000002
3.92832	0.12755	0.021125	0.12077500000000001	0.026725
3.9321600000000005	0.12175	0.0216	0.12125	0.0269
3.936	0.12515	0.021925	0.12365	0.026225
3.9398400000000002	0.1254	0.02155	0.12079999999999999	0.026975
3.9436799999999996	0.1261	0.022074999999999997	0.1241	0.026824999999999998
3.94752	0.12940000000000002	0.022025000000000003	0.119225	0.026799999999999997
3.95136	0.1222	0.02165	0.123225	0.02635
3.9552	0.125725	0.021775	0.11945	0.0271
3.95904	0.12764999999999999	0.02185	0.12282499999999999	0.026775
3.9628799999999997	0.124925	0.02125	0.122	0.0269
3.9667200000000005	0.12412500000000001	0.021675	0.121275	0.026475000000000002
3.97056	0.125575	0.021124999999999998	0.12145	0.02635
3.9744	0.124725	0.0226	0.12165000000000001	0.025525
3.9782399999999996	0.12725	0.021625	0.11889999999999999	0.026675000000000004
3.9820800000000003	0.12539999999999998	0.02175	0.12225	0.02625
3.98592	0.127475	0.021175000000000003	0.1217	0.0263
3.98976	0.12522500000000003	0.022475	0.12187500000000001	0.026875
3.9936	0.1253	0.021450000000000004	0.1221	0.02655
3.99744	0.1244	0.021525000000000002	0.12215	0.0265
4.00128	0.124375	0.02115	0.119475	0.026275
4.00512	0.124225	0.022	0.12442500000000001	0.026975000000000002
4.00896	0.123125	0.02235	0.1199	0.0266
4.0127999999999995	0.126275	0.021500000000000002	0.121225	0.02695
4.016640000000001	0.12434999999999999	0.021625000000000002	0.121575	0.026875
4.02048	0.12307499999999999	0.02105	0.12484999999999999	0.026099999999999998
4.0243199999999995	0.1256	0.022024999999999996	0.12085000000000001	0.0265
4.02816	0.1256	0.021675	0.122375	0.026225
4.032	0.12555	0.021425	0.121375	0.026449999999999998
4.03584	0.125775	0.021574999999999997	0.12184999999999999	0.02685
4.03968	0.12435	0.020949999999999996	0.11985	0.026799999999999997
4.04352	0.12689999999999999	0.020999999999999998	0.120475	0.026875
4.04736	0.127825	0.022025	0.119275	0.02655
4.0512	0.123975	0.021500000000000002	0.119975	0.025400000000000002
4.05504	0.124675	0.0216	0.12145	0.027025
4.05888	0.125025	0.021374999999999998	0.12062500000000001	0.026125000000000002
4.0627200000000006	0.12775	0.021525000000000002	0.122825	0.026799999999999997
4.06656	0.12545	0.022549999999999997	0.1231	0.026625
4.0704	0.12445	0.02175	0.1212	0.026725
4.07424	0.1251	0.0218	0.1231	0.026025
4.07808	0.1251	0.02145	0.11877499999999999	0.02685
4.08192	0.124775	0.020949999999999996	0.122075	0.025974999999999998
4.0857600000000005	0.1229	0.0215	0.120625	0.0259
4.0896	0.12787500000000002	0.02115	0.120025	0.026575
4.093439999999999	0.12667499999999998	0.0217	0.12025000000000001	0.026949999999999998
4.0972800000000005	0.12447499999999999	0.021375000000000005	0.12037500000000001	0.026325
4.10112	0.127175	0.0218	0.1202	0.02635
4.10496	0.12637500000000002	0.021275000000000002	0.122025	0.0267
4.1088	0.1259	0.021825000000000004	0.120075	0.0264
4.112640000000001	0.125075	0.021800000000000003	0.1224	0.0264
4.11648	0.124525	0.0219	0.12405	0.026325
4.1203199999999995	0.12392500000000001	0.02155	0.11827499999999999	0.025825
4.12416	0.12475	0.021675	0.124225	0.026825
4.128	0.129525	0.02095	0.1235	0.02655
4.13184	0.1274	0.020525	0.12125	0.026000000000000002
4.13568	0.127725	0.022075	0.12105	0.025599999999999998
4.13952	0.12229999999999999	0.021575	0.118425	0.02635
4.1433599999999995	0.128525	0.02075	0.12245	0.026174999999999997
4.1472	0.125775	0.021724999999999998	0.122225	0.0264
4.15104	0.123525	0.021475	0.119725	0.026250000000000002
4.15488	0.1264	0.020999999999999998	0.1228	0.026775
4.15872	0.1247	0.0218	0.12384999999999999	0.026275
4.16256	0.1257	0.022175	0.1225	0.02665
4.1664	0.12585	0.0211	0.1203	0.0266
4.17024	0.123175	0.021300000000000003	0.1213	0.02655
4.17408	0.124	0.02215	0.1222	0.0266
4.17792	0.125725	0.021249999999999998	0.121925	0.0261
4.181760000000001	0.123725	0.021425	0.1208	0.025775
4.1856	0.123775	0.02175	0.12187500000000001	0.025974999999999998
4.189439999999999	0.129275	0.02085	0.11797500000000001	0.026049999999999997
4.19328	0.1276	0.021574999999999997	0.121825	0.02595
4.19712	0.123275	0.021524999999999996	0.123275	0.026575
4.20096	0.12360000000000002	0.0216	0.11910000000000001	0.02675
4.2048	0.127575	0.0219	0.12232500000000002	0.027299999999999998
4.20864	0.12535	0.021675	0.123575	0.02635
4.21248	0.124575	0.021425	0.1211	0.025575
4.21632	0.1258	0.021725	0.12209999999999999	0.025975
4.22016	0.1266	0.021225	0.11982500000000001	0.025500000000000002
4.224	0.12307499999999999	0.021625	0.123125	0.026350000000000002
4.2278400000000005	0.12514999999999998	0.021375	0.1221	0.0259
4.23168	0.12465000000000001	0.0213	0.122925	0.02665
4.23552	0.124875	0.021774999999999996	0.122925	0.026625
4.23936	0.125925	0.020675000000000002	0.12145	0.026325
4.2432	0.12455	0.0209	0.11877499999999999	0.026825
4.24704	0.1257	0.021475	0.1201	0.025825
4.25088	0.12469999999999999	0.0212	0.12144999999999999	0.027549999999999998
4.25472	0.12394999999999999	0.02195	0.12435	0.026775
4.258559999999999	0.12685000000000002	0.0211	0.1229	0.0262
4.2624	0.128025	0.021325	0.118425	0.026075
4.26624	0.1257	0.021625	0.116725	0.026000000000000002
4.27008	0.1255	0.0213	0.12175	0.025924999999999997
4.2739199999999995	0.126275	0.021475	0.11965	0.025375
4.277760000000001	0.12767499999999998	0.021949999999999997	0.12397500000000002	0.027075000000000002
4.2816	0.12302500000000001	0.0214	0.122825	0.0262
4.2854399999999995	0.124225	0.021575	0.121925	0.026525
4.28928	0.12357499999999999	0.021625	0.123275	0.026600000000000002
4.29312	0.127775	0.021775	0.12005	0.0265
4.29696	0.12495	0.021475	0.122075	0.027
4.3008	0.12457499999999999	0.021075	0.118475	0.027225
4.30464	0.12485000000000002	0.0213	0.12445	0.026074999999999997
4.30848	0.1257	0.0215	0.1218	0.025974999999999998
4.31232	0.127975	0.021225	0.122125	0.025849999999999998
4.31616	0.12535	0.021525	0.123025	0.025975
4.32	0.12755	0.022075	0.123	0.0264
4.32384	0.1253	0.021075	0.12115000000000001	0.025300000000000003
4.32768	0.12425	0.022575	0.12375	0.026425
4.33152	0.12689999999999999	0.021475	0.121125	0.026525
4.33536	0.12635	0.021175	0.12205	0.026350000000000002
4.3392	0.12442500000000001	0.0221	0.122975	0.025500000000000002
4.34304	0.12490000000000001	0.021449999999999997	0.12190000000000001	0.025625000000000002
4.3468800000000005	0.125525	0.021925	0.1201	0.02655
4.35072	0.124025	0.02075	0.12375	0.02595
4.354559999999999	0.127125	0.021875	0.11810000000000001	0.026449999999999998
4.3584000000000005	0.1223	0.021424999999999996	0.120025	0.026949999999999998
4.36224	0.128725	0.020775000000000002	0.1212	0.026675
4.36608	0.12692499999999998	0.021175	0.12309999999999999	0.026775
4.36992	0.12460000000000002	0.021175	0.118425	0.026574999999999998
4.373760000000001	0.12425	0.021875	0.121325	0.02675
4.3776	0.125775	0.021225	0.12494999999999999	0.02585
4.38144	0.12305	0.020900000000000002	0.1189	0.02595
4.38528	0.122825	0.020875	0.12075	0.026525
4.38912	0.125325	0.020975	0.12225	0.025925
4.39296	0.128925	0.021175000000000003	0.119375	0.026125000000000002
4.3968	0.1276	0.021175	0.1206	0.026325
4.40064	0.1249	0.0213	0.1229	0.026425000000000004
4.4044799999999995	0.1273	0.021125	0.12135	0.025525000000000003
4.40832	0.12495	0.021200000000000004	0.123225	0.026099999999999998
4.41216	0.12585	0.021750000000000002	0.122275	0.026775
4.416	0.123975	0.0213	0.122175	0.02535
4.41984	0.12735	0.0212	0.12492500000000001	0.026699999999999998
4.42368	0.12685000000000002	0.0208	0.12065000000000001	0.026025000000000003
4.42752	0.123125	0.021325	0.123375	0.025775000000000003
4.43136	0.124425	0.021175	0.121	0.026375000000000003
4.4352	0.12415000000000001	0.0213	0.121025	0.02615
4.43904	0.12497499999999999	0.020675000000000002	0.117725	0.026025
4.442880000000001	0.125725	0.021425	0.12067499999999999	0.026549999999999997
4.44672	0.12494999999999999	0.02195	0.12215	0.026875
4.450559999999999	0.12475	0.0212	0.12145	0.026125
4.4544	0.12787500000000002	0.0223	0.1218	0.026025000000000003
4.45824	0.1283	0.020775000000000002	0.12165000000000001	0.026175
4.46208	0.12492500000000001	0.02095	0.119075	0.0258
4.46592	0.12392500000000001	0.021575	0.120775	0.026
4.46976	0.1301	0.021875	0.12340000000000001	0.026425
4.4736	0.123975	0.021275000000000002	0.120175	0.026325
4.47744	0.12482499999999999	0.020425	0.121	0.026275
4.48128	0.12869999999999998	0.02155	0.121975	0.026075
4.48512	0.12442500000000001	0.02165	0.12050000000000001	0.026099999999999998
4.4889600000000005	0.12669999999999998	0.021475	0.1226	0.02595
4.4928	0.1268	0.02065	0.124125	0.026425
4.49664	0.123575	0.02135	0.12014999999999999	0.0263
4.50048	0.12685	0.02155	0.12077500000000001	0.026475
4.50432	0.126275	0.02195	0.12155	0.026325
4.50816	0.125475	0.021475	0.12142499999999999	0.02595
4.5120000000000005	0.12495	0.021575	0.12335	0.025675000000000003
4.51584	0.124125	0.0214	0.118175	0.026600000000000002
4.519679999999999	0.124275	0.021374999999999998	0.12222499999999999	0.026525
4.52352	0.126875	0.0208	0.11957499999999999	0.026049999999999997
4.52736	0.12635000000000002	0.021849999999999998	0.12137500000000001	0.0266
4.5312	0.12614999999999998	0.021225	0.12142499999999999	0.02535
4.5350399999999995	0.127775	0.02085	0.121575	0.02605
4.538880000000001	0.12737500000000002	0.0209	0.12079999999999999	0.026325
4.54272	0.12835	0.021374999999999998	0.123125	0.02655
4.5465599999999995	0.125675	0.020725	0.120125	0.026999999999999996
4.5504	0.12569999999999998	0.021325	0.121425	0.025775
4.55424	0.12555	0.020575	0.12325	0.026000000000000002
4.55808	0.127925	0.021425	0.12515	0.02645
4.56192	0.124225	0.02145	0.120175	0.025925
4.56576	0.12675	0.0221	0.121175	0.026350000000000002
4.5696	0.126925	0.022025	0.11982499999999999	0.026275
4.57344	0.126725	0.02165	0.122025	0.026425
4.57728	0.12612500000000001	0.020575	0.122425	0.025800000000000003
4.58112	0.1239	0.0211	0.12090000000000001	0.026375000000000003
4.58496	0.129575	0.021374999999999998	0.120375	0.026475
4.5888	0.124425	0.020675	0.121225	0.025750000000000002
4.59264	0.125775	0.02105	0.1188	0.025825
4.59648	0.12355000000000001	0.020925	0.11852499999999999	0.026350000000000002
4.60032	0.1252	0.02155	0.12215	0.025724999999999998
4.60416	0.12687500000000002	0.020925	0.12212500000000001	0.0265
4.6080000000000005	0.127425	0.02105	0.120725	0.026300000000000004
4.61184	0.1297	0.021075	0.125	0.025875000000000002
4.615679999999999	0.125475	0.020425000000000002	0.118575	0.02635
4.6195200000000005	0.1262	0.0209	0.121975	0.026675
4.62336	0.123	0.021825	0.12380000000000001	0.02625
4.6272	0.125125	0.020775000000000002	0.121025	0.0259
4.63104	0.12675	0.021225	0.12027499999999999	0.0259
4.634880000000001	0.12805	0.021525	0.123025	0.02655
4.63872	0.12467500000000001	0.02115	0.120775	0.0264
4.64256	0.12617499999999998	0.021125	0.125275	0.0259
4.6464	0.128675	0.02105	0.123475	0.025625000000000002
4.65024	0.12775	0.021400000000000002	0.1235	0.02655
4.65408	0.12664999999999998	0.021825	0.1205	0.025825
4.65792	0.1252	0.02115	0.12207500000000002	0.0257
4.66176	0.12539999999999998	0.020550000000000002	0.122875	0.02645
4.6655999999999995	0.126325	0.020950000000000003	0.122475	0.02555
4.66944	0.12735	0.021025	0.121825	0.025975
4.67328	0.12417500000000001	0.020425	0.120825	0.026174999999999997
4.67712	0.1276	0.021825	0.120175	0.0262
4.68096	0.126375	0.021275000000000002	0.119725	0.026300000000000004
4.6848	0.122475	0.020499999999999997	0.11852499999999999	0.02555
4.68864	0.12655	0.021675	0.123575	0.025625
4.69248	0.12672499999999998	0.02115	0.12255	0.025974999999999998
4.69632	0.1255	0.020075000000000003	0.123375	0.025975
4.7001599999999994	0.12745	0.021025000000000002	0.119925	0.0268
4.704000000000001	0.12485	0.02125	0.1202	0.025724999999999998
4.70784	0.12564999999999998	0.020225	0.121	0.026199999999999998
4.711679999999999	0.1283	0.021725	0.121975	0.026125000000000002
4.71552	0.126375	0.020999999999999998	0.11995	0.02595
4.71936	0.124875	0.020874999999999998	0.1198	0.026025
4.7232	0.129375	0.020724999999999997	0.12425	0.026424999999999997
4.72704	0.12512500000000001	0.0214	0.122475	0.025325
4.73088	0.12455	0.02065	0.12192499999999999	0.025625
4.73472	0.127425	0.021475	0.12334999999999999	0.025599999999999998
4.73856	0.12494999999999999	0.020950000000000003	0.122475	0.026025
4.7424	0.12492500000000001	0.02075	0.12165	0.026525
4.74624	0.12557500000000002	0.021399999999999995	0.1198	0.0255
4.7500800000000005	0.126525	0.020725	0.123675	0.026600000000000002
4.75392	0.126375	0.021325	0.12105	0.027149999999999997
4.75776	0.126975	0.02145	0.123525	0.025124999999999998
4.7616	0.12595	0.02125	0.122175	0.02555
4.76544	0.1255	0.02045	0.12284999999999999	0.02545
4.76928	0.125	0.020100000000000003	0.120325	0.0252
4.7731200000000005	0.123975	0.02105	0.12025	0.025500000000000002
4.77696	0.126825	0.020274999999999998	0.12125	0.026225
4.780799999999999	0.12705	0.021650000000000003	0.120525	0.02575
4.7846400000000004	0.1279	0.0211	0.1222	0.02575
4.78848	0.12555	0.0209	0.12165	0.026275
4.79232	0.1267	0.020825	0.119925	0.026
4.7961599999999995	0.12685000000000002	0.0206	0.12545	0.026324999999999998
4.800000000000001	0.12525	0.020624999999999998	0.122875	0.025725
4.80384	0.1243	0.020999999999999998	0.120475	0.0257
4.8076799999999995	0.12447500000000002	0.021075000000000003	0.11937500000000001	0.025725
4.81152	0.12785	0.021025	0.12052500000000001	0.0256
4.81536	0.1268	0.021475	0.122425	0.02555
4.8192	0.12485	0.020925	0.12115	0.025849999999999998
4.82304	0.125775	0.020624999999999998	0.125475	0.025750000000000002
4.82688	0.128075	0.02155	0.12102500000000001	0.02565
4.8307199999999995	0.12655	0.02095	0.11932499999999999	0.0256
4.83456	0.1234	0.021475	0.122975	0.02595
4.8384	0.125075	0.02055	0.120925	0.026025
4.84224	0.12607500000000002	0.020325	0.12187500000000001	0.025575
4.84608	0.1253	0.020675	0.117475	0.025050000000000003
4.84992	0.12824999999999998	0.020249999999999997	0.12312500000000001	0.0253
4.85376	0.12569999999999998	0.020900000000000002	0.121025	0.025675
4.8576	0.1266	0.020875	0.121875	0.02565
4.86144	0.12359999999999999	0.020874999999999998	0.1195	0.02665
4.86528	0.12475	0.021649999999999996	0.12255	0.025075000000000004
4.869120000000001	0.12755	0.021124999999999998	0.1202	0.025625000000000002
4.87296	0.128325	0.020825000000000003	0.120725	0.02515
4.876799999999999	0.12329999999999999	0.02125	0.1223	0.026125
4.8806400000000005	0.12442500000000001	0.021275	0.12035000000000001	0.025725
4.88448	0.12667499999999998	0.021249999999999998	0.1212	0.025975
4.88832	0.12810000000000002	0.021325	0.12065000000000001	0.026174999999999997
4.89216	0.127525	0.02085	0.12257500000000002	0.026350000000000002
4.896	0.127225	0.020425	0.1205	0.025975
4.89984	0.12384999999999999	0.020700000000000003	0.119675	0.02535
4.90368	0.125925	0.021124999999999998	0.119475	0.02655
4.90752	0.12445000000000002	0.020950000000000003	0.1201	0.026175
4.91136	0.1281	0.02	0.12090000000000001	0.0261
4.9152000000000005	0.126125	0.021275	0.121025	0.02545
4.91904	0.12635	0.021075000000000003	0.121625	0.0267
4.92288	0.1256	0.020725	0.120475	0.0259
4.9267199999999995	0.12612500000000001	0.0211	0.120075	0.026275
4.93056	0.124125	0.021475	0.11945	0.026575
4.9344	0.12495	0.021475	0.123525	0.025
4.93824	0.130025	0.021575	0.12155	0.02575
4.94208	0.1251	0.021025000000000002	0.119725	0.025525
4.94592	0.12285	0.020975	0.119025	0.025925
4.94976	0.125475	0.021699999999999997	0.121175	0.025975
4.9536	0.1263	0.021800000000000003	0.121925	0.0259
4.95744	0.12655	0.020775000000000002	0.12472499999999999	0.025075
4.9612799999999995	0.12277500000000001	0.020375	0.121975	0.02675
4.965120000000001	0.1283	0.02115	0.121725	0.026174999999999997
4.96896	0.12680000000000002	0.021425	0.126025	0.02645
4.972799999999999	0.1267	0.021	0.12265000000000001	0.026125
4.97664	0.126525	0.0207	0.122975	0.025625
4.98048	0.127825	0.020475	0.12027499999999999	0.025125
4.98432	0.12569999999999998	0.021075	0.11964999999999999	0.02565
4.98816	0.12207500000000002	0.019925	0.12005	0.024650000000000002
4.992	0.124525	0.020700000000000003	0.121575	0.0253
4.99584	0.125325	0.021025000000000002	0.11934999999999998	0.026125
4.99968	0.12652500000000003	0.02035	0.11952499999999999	0.026225
5.00352	0.125775	0.020950000000000003	0.118425	0.025400000000000002
5.00736	0.12392500000000001	0.021175	0.12157499999999999	0.026000000000000002
5.0112000000000005	0.124825	0.021199999999999997	0.1185	0.025525
5.01504	0.1234	0.020725	0.119725	0.0262
5.01888	0.12457499999999999	0.020725	0.12505	0.025974999999999998
5.02272	0.12444999999999999	0.02075	0.119075	0.02565
5.02656	0.12697499999999998	0.020725	0.123325	0.025625000000000002
5.0304	0.12795	0.02015	0.1218	0.026475000000000002
5.0342400000000005	0.125425	0.02055	0.11945	0.025625000000000002
5.03808	0.124975	0.020675	0.1202	0.02545
5.041919999999999	0.127325	0.02085	0.1203	0.0265
5.0457600000000005	0.12417500000000001	0.020974999999999997	0.1235	0.0265
5.0496	0.125225	0.02025	0.12060000000000001	0.025500000000000002
5.05344	0.12635	0.020925	0.11904999999999999	0.0252
5.0572799999999996	0.124725	0.02095	0.12227500000000001	0.0261
5.061120000000001	0.12367500000000001	0.0206	0.122175	0.026424999999999997
5.06496	0.12582500000000002	0.0207	0.121225	0.0259
5.0687999999999995	0.1253	0.021625000000000002	0.121025	0.025475
5.07264	0.12605	0.02085	0.1201	0.0258
5.07648	0.130275	0.02135	0.12014999999999999	0.025924999999999997
5.08032	0.12825	0.021275	0.12262500000000001	0.025974999999999998
5.08416	0.12695	0.0209	0.123475	0.026075
5.088	0.12597499999999998	0.02135	0.120925	0.026025
5.0918399999999995	0.125275	0.021025	0.12132500000000002	0.0261
5.09568	0.12555	0.020974999999999997	0.12150000000000001	0.026225000000000002
5.09952	0.124	0.021725	0.12045	0.026225000000000002
5.10336	0.125925	0.020675	0.120475	0.025650000000000003
5.1072	0.128	0.020725	0.122175	0.0257
5.11104	0.12695	0.020425	0.124275	0.025350000000000004
5.11488	0.123825	0.020475	0.120475	0.0253
5.11872	0.12669999999999998	0.021574999999999997	0.12262500000000001	0.025025000000000002
5.12256	0.123975	0.0207	0.122475	0.025599999999999998
5.1264	0.126875	0.020825	0.123525	0.025425000000000003
5.130240000000001	0.12745	0.020900000000000002	0.12210000000000001	0.02545
5.13408	0.12595	0.021325	0.118425	0.026175000000000004
5.137919999999999	0.120675	0.0206	0.121	0.025599999999999998
5.1417600000000006	0.126225	0.020425	0.122175	0.025925
5.1456	0.126775	0.02105	0.12035	0.025299999999999996
5.14944	0.122775	0.021449999999999997	0.121275	0.026250000000000002
5.15328	0.126775	0.021150000000000002	0.12309999999999999	0.025475
5.15712	0.12719999999999998	0.02075	0.1243	0.025825
5.16096	0.12595	0.020749999999999998	0.12015	0.026
5.1648	0.12669999999999998	0.021275	0.12177500000000001	0.02555
5.16864	0.1264	0.0205	0.12119999999999999	0.0267
5.17248	0.12285	0.021675	0.121625	0.025974999999999998
5.1763200000000005	0.127425	0.02045	0.12005	0.025525
5.18016	0.124825	0.02045	0.12269999999999999	0.025775
5.184	0.1265	0.020624999999999998	0.121975	0.025425
5.18784	0.1226	0.020925	0.12352500000000001	0.025875000000000002
5.19168	0.12510000000000002	0.02065	0.11952499999999999	0.02645
5.19552	0.12865	0.02085	0.124425	0.025575
5.19936	0.123125	0.020675000000000002	0.1215	0.0258
5.2032	0.126225	0.0204	0.122825	0.025775
5.207039999999999	0.12717499999999998	0.020975	0.1216	0.02605
5.21088	0.12565	0.020249999999999997	0.12195	0.025474999999999998
5.21472	0.128425	0.020325000000000003	0.1244	0.026449999999999998
5.21856	0.125925	0.020725	0.1212	0.025249999999999998
5.2223999999999995	0.1239	0.020624999999999998	0.12192499999999999	0.025025
5.226240000000001	0.124	0.020375	0.12037500000000001	0.02615
5.23008	0.125025	0.020675	0.12015	0.025574999999999997
5.2339199999999995	0.127925	0.0206	0.12245	0.025050000000000003
5.23776	0.12434999999999999	0.02065	0.121425	0.02585
5.2416	0.12575000000000003	0.02035	0.12115000000000001	0.024849999999999997
5.24544	0.127375	0.019975	0.12042499999999999	0.0249
5.24928	0.1266	0.020075000000000003	0.12444999999999999	0.025724999999999998
5.25312	0.12442500000000001	0.020950000000000003	0.120575	0.02475
5.25696	0.12595	0.020325	0.11807500000000001	0.0259
5.2608	0.12632500000000002	0.02065	0.121775	0.026075
5.26464	0.126475	0.02015	0.12202500000000001	0.025575
5.26848	0.12469999999999999	0.020325	0.12265	0.026574999999999998
5.27232	0.125975	0.02065	0.120175	0.025625000000000002
5.27616	0.123325	0.020925	0.1202	0.026025
5.28	0.125325	0.0208	0.120475	0.026049999999999997
5.28384	0.12569999999999998	0.0201	0.12035	0.025425
5.28768	0.125125	0.020274999999999998	0.1237	0.0261
5.29152	0.124275	0.020225	0.1219	0.025675
5.2953600000000005	0.12562500000000001	0.020875	0.120125	0.025325
5.2992	0.125475	0.020900000000000002	0.12085	0.025925
5.303039999999999	0.122175	0.021124999999999998	0.12315000000000001	0.0255
5.3068800000000005	0.12185	0.021425	0.11937500000000001	0.0258
5.31072	0.12895	0.0204	0.122725	0.025625
5.31456	0.12585	0.0206	0.122975	0.025300000000000003
5.3184	0.128725	0.020775	0.121675	0.025825
5.322240000000001	0.125525	0.02025	0.125075	0.026099999999999998
5.32608	0.1255	0.020625	0.12175	0.025474999999999998
5.3299199999999995	0.122475	0.021350000000000004	0.11862500000000001	0.02625
5.33376	0.126425	0.02085	0.122625	0.026099999999999998
5.3376	0.1268	0.020375	0.12215	0.0256
5.34144	0.12607500000000002	0.02005	0.12265000000000001	0.025025000000000002
5.34528	0.126425	0.020800000000000003	0.11965	0.026500000000000003
5.34912	0.123425	0.020900000000000002	0.1224	0.025474999999999998
5.3529599999999995	0.128375	0.02095	0.11952499999999999	0.02555
5.3568	0.123275	0.02065	0.121275	0.025375
5.36064	0.126275	0.020975	0.11827499999999999	0.0254
5.36448	0.12589999999999998	0.019825	0.12225	0.025824999999999997
5.36832	0.12585000000000002	0.020325	0.119675	0.025175000000000003
5.37216	0.125825	0.02015	0.11817499999999999	0.02525
5.376	0.128025	0.02075	0.11975	0.02555
5.37984	0.125275	0.020325	0.1212	0.025325
5.38368	0.12202500000000001	0.01995	0.12169999999999999	0.025099999999999997
5.38752	0.126825	0.0201	0.12254999999999999	0.02575
5.391360000000001	0.128975	0.020725	0.12340000000000001	0.02585
5.3952	0.12464999999999998	0.021075000000000003	0.118925	0.0254
5.399039999999999	0.12815	0.0205	0.12217499999999999	0.0252
5.40288	0.12725	0.020300000000000002	0.121125	0.02485
5.40672	0.12405	0.020175	0.11957499999999999	0.02515
5.41056	0.12605	0.020375	0.120375	0.025449999999999997
5.4144	0.12362499999999998	0.020700000000000003	0.11935	0.0259
5.41824	0.1275	0.020175000000000002	0.1188	0.024525
5.42208	0.125525	0.020325	0.122925	0.0252
5.42592	0.126875	0.020200000000000003	0.123525	0.02535
5.42976	0.125575	0.02055	0.121425	0.025325
5.4336	0.12607500000000002	0.0207	0.122	0.026275
5.4374400000000005	0.12722499999999998	0.019975	0.119775	0.0249
5.44128	0.124975	0.020925	0.124275	0.026075
5.44512	0.125525	0.020550000000000002	0.122875	0.025625
5.44896	0.126975	0.0203	0.125675	0.0257
5.4528	0.12619999999999998	0.020125	0.11805	0.025549999999999996
5.45664	0.123975	0.020025	0.122875	0.02565
5.4604800000000004	0.124475	0.020399999999999998	0.11895	0.025175
5.46432	0.12532500000000002	0.02075	0.121675	0.025325
5.468159999999999	0.125475	0.020625	0.121	0.025625000000000002
5.472	0.125575	0.019975	0.120225	0.026625000000000003
5.47584	0.127175	0.020375	0.12175	0.02525
5.47968	0.12545	0.01985	0.119675	0.025
5.4835199999999995	0.1261	0.020225	0.12185	0.02485
5.487360000000001	0.12407499999999999	0.020325	0.119675	0.025349999999999998
5.4912	0.1261	0.020325	0.119075	0.026525
5.4950399999999995	0.1258	0.020225	0.124775	0.02555
5.49888	0.123075	0.02015	0.1205	0.024825
5.50272	0.12605	0.0201	0.120825	0.02565
5.50656	0.12615	0.02105	0.12079999999999999	0.0253
5.5104	0.12605	0.020124999999999997	0.12190000000000001	0.02595
5.51424	0.127325	0.020425000000000002	0.12025	0.025550000000000003
5.51808	0.12837500000000002	0.021175	0.121425	0.026025000000000003
5.52192	0.12490000000000001	0.019625	0.11995	0.025275
5.52576	0.12719999999999998	0.020649999999999998	0.120475	0.026024999999999996
5.5296	0.1261	0.02085	0.12137500000000001	0.025325
5.53344	0.12352500000000001	0.020675	0.1202	0.025150000000000002
5.53728	0.125175	0.020800000000000003	0.1208	0.025925
5.54112	0.128	0.020525	0.12172500000000001	0.026075
5.54496	0.127	0.02	0.1223	0.025425
5.5488	0.1293	0.020625	0.11922500000000001	0.025525
5.55264	0.12145	0.020325000000000003	0.1214	0.024925
5.5564800000000005	0.12567499999999998	0.019799999999999998	0.120225	0.025025
5.56032	0.12789999999999999	0.02065	0.121	0.025449999999999997
5.564159999999999	0.12415	0.02045	0.12425	0.025750000000000002
5.5680000000000005	0.127325	0.020375	0.12065	0.025825
5.57184	0.125525	0.020475	0.11814999999999999	0.026000000000000002
5.57568	0.126475	0.021175	0.1231	0.0252
5.57952	0.125225	0.021374999999999998	0.11939999999999999	0.025325
5.583360000000001	0.12285	0.02075	0.1207	0.025375
5.5872	0.12295	0.0199	0.12240000000000001	0.026075
5.59104	0.12564999999999998	0.02055	0.1226	0.025900000000000003
5.59488	0.12595	0.020749999999999998	0.122275	0.025349999999999998
5.59872	0.12792499999999998	0.020325	0.12014999999999999	0.025475
5.60256	0.124925	0.020050000000000002	0.122275	0.02505
5.6064	0.12435	0.02085	0.1231	0.025275
5.61024	0.1219	0.020175	0.12147500000000001	0.025425
5.6140799999999995	0.122325	0.02015	0.122025	0.0254
5.61792	0.124075	0.02035	0.12025	0.025125
5.62176	0.1243	0.020825000000000003	0.12262500000000001	0.0258
5.6256	0.1254	0.020524999999999998	0.12255	0.025500000000000002
5.62944	0.12782500000000002	0.0211	0.12445	0.025525000000000003
5.63328	0.126475	0.019950000000000002	0.1193	0.0254
5.63712	0.1255	0.020175000000000002	0.12257499999999999	0.025474999999999998
5.64096	0.12564999999999998	0.0204	0.120975	0.025249999999999998
5.6448	0.12660000000000002	0.02125	0.12267499999999999	0.025675
5.64864	0.12402500000000001	0.020225	0.121475	0.0257
5.652480000000001	0.130075	0.02045	0.122025	0.025349999999999998
5.65632	0.12722499999999998	0.020399999999999998	0.12127500000000001	0.025075
5.660159999999999	0.12655	0.020775	0.1219	0.025924999999999997
5.664	0.12575	0.019549999999999998	0.11925	0.026
5.66784	0.127475	0.020225	0.12185	0.025224999999999997
5.67168	0.123425	0.02005	0.12177500000000001	0.025599999999999998
5.67552	0.12539999999999998	0.020525	0.12014999999999999	0.026025
5.67936	0.125925	0.021025	0.119425	0.025449999999999997
5.6832	0.124275	0.01975	0.12375	0.025175000000000003
5.68704	0.128825	0.020050000000000002	0.12452500000000001	0.0256
5.69088	0.12565	0.0199	0.120175	0.025
5.69472	0.12462500000000001	0.020950000000000003	0.119375	0.025225
5.6985600000000005	0.127325	0.020525	0.12055	0.02555
5.7024	0.12562500000000001	0.020075000000000003	0.120925	0.025574999999999997
5.70624	0.125975	0.0205	0.11975000000000001	0.025775
5.71008	0.124675	0.0199	0.1211	0.025474999999999998
5.71392	0.12560000000000002	0.020374999999999997	0.120475	0.026375
5.71776	0.125175	0.020525	0.12407500000000002	0.025325
5.7216000000000005	0.12217499999999999	0.02	0.12040000000000001	0.02635
5.72544	0.125525	0.020525	0.12317499999999999	0.025599999999999998
5.729279999999999	0.12569999999999998	0.020375	0.12177500000000001	0.025849999999999998
5.73312	0.124025	0.0201	0.117225	0.02465
5.73696	0.126225	0.02045	0.12344999999999999	0.025325
5.7408	0.12380000000000001	0.020425	0.12215	0.025550000000000003
5.7446399999999995	0.12435	0.019725	0.12415	0.02525
5.748480000000001	0.125575	0.019950000000000002	0.1185	0.02475
5.75232	0.125425	0.0201	0.12129999999999999	0.025675000000000003
5.7561599999999995	0.12435	0.020425	0.120125	0.0257
5.76	0.1265	0.020624999999999998	0.123975	0.02485
5.76384	0.1253	0.0207	0.11865	0.025374999999999998
5.76768	0.1266	0.019875	0.120575	0.02505
5.77152	0.12335	0.020300000000000002	0.12127500000000001	0.025750000000000002
5.77536	0.12452499999999998	0.02055	0.12215000000000001	0.025175
5.7791999999999994	0.127825	0.020700000000000003	0.12079999999999999	0.025825
5.78304	0.127025	0.02015	0.123075	0.025175
5.78688	0.1251	0.0212	0.118875	0.025425000000000003
5.79072	0.123575	0.01985	0.12160000000000001	0.02565
5.79456	0.124975	0.020625	0.122	0.025125
5.7984	0.1269	0.020425	0.12112500000000001	0.025525
5.80224	0.12844999999999998	0.0205	0.123075	0.02485
5.80608	0.12192499999999999	0.019950000000000002	0.12	0.025125
5.80992	0.12564999999999998	0.02075	0.119225	0.025924999999999997
5.81376	0.1255	0.019675	0.12327500000000001	0.025575
5.8176000000000005	0.12480000000000001	0.020175	0.121225	0.025099999999999997
5.82144	0.12625000000000003	0.02055	0.1224	0.024775000000000002
5.825279999999999	0.1242	0.01995	0.120775	0.025724999999999998
5.8291200000000005	0.127	0.020175	0.123175	0.025625000000000002
5.83296	0.122075	0.019625	0.12207499999999999	0.026075
5.8368	0.12475	0.02035	0.121625	0.024724999999999997
5.84064	0.125125	0.019925000000000002	0.12165000000000001	0.025224999999999997
5.84448	0.128025	0.02045	0.122175	0.025375
5.84832	0.124775	0.020274999999999998	0.118825	0.025099999999999997
5.85216	0.1248	0.020375	0.11829999999999999	0.024874999999999998
5.856	0.12605	0.019675	0.123275	0.0252
5.85984	0.1268	0.020075	0.12045	0.0249
5.8636800000000004	0.124775	0.0205	0.1208	0.0252
5.86752	0.127375	0.0195	0.120625	0.025124999999999998
5.87136	0.12582500000000002	0.020025	0.119825	0.024800000000000003
5.8751999999999995	0.12664999999999998	0.019999999999999997	0.11927499999999999	0.02535
5.87904	0.122725	0.020775	0.11794999999999999	0.024925000000000003
5.88288	0.1257	0.020325	0.123275	0.024625
5.88672	0.12652500000000003	0.019725	0.1235	0.0262
5.89056	0.1253	0.0196	0.121625	0.0249
5.8944	0.12625	0.0205	0.12437500000000001	0.025525
5.89824	0.1246	0.020775	0.122475	0.0246
5.90208	0.125475	0.019575000000000002	0.12407499999999999	0.02595
5.90592	0.124425	0.019925	0.120325	0.025025
5.9097599999999995	0.126725	0.020075	0.121425	0.0258
5.913600000000001	0.127475	0.02035	0.12010000000000001	0.025025
5.91744	0.12492500000000001	0.019875	0.1209	0.026175
5.921279999999999	0.12285	0.02045	0.12067499999999999	0.025249999999999998
5.92512	0.12287500000000001	0.0205	0.12437500000000001	0.025374999999999998
5.92896	0.1242	0.020175	0.12177500000000001	0.025625
5.9328	0.12810000000000002	0.020325	0.120925	0.025750000000000002
5.93664	0.12915	0.020175000000000002	0.123125	0.02515
5.94048	0.1238	0.019575	0.120075	0.025375
5.94432	0.124825	0.02035	0.119	0.02475
5.94816	0.125575	0.019375	0.12075000000000001	0.02605
5.952	0.123625	0.020325	0.12115	0.025525000000000003


==> data/loss2_1.dat <==
Itern	loss_t2i	loss_t2t	loss_v2i	loss_v2t
0.008	0.12755	0.01935	0.12675	0.02685
0.016	0.13395	0.06605	0.12535000000000002	0.0688
0.024	0.13574999999999998	0.038650000000000004	0.1247	0.04365
0.032	0.13324999999999998	0.04685	0.1252	0.0493
0.04	0.12580000000000002	0.03245	0.1274	0.03835
0.048	0.12505	0.02935	0.13295	0.036500000000000005
0.055999999999999994	0.13135	0.0325	0.12955	0.03795
0.064	0.12175	0.0253	0.1212	0.0315
0.07200000000000001	0.1235	0.0245	0.12140000000000001	0.0305
0.08	0.12945	0.022699999999999998	0.11985	0.03105
0.08800000000000001	0.1252	0.0233	0.1271	0.02895
0.096	0.1305	0.02155	0.1278	0.02815
0.104	0.12645	0.0223	0.12824999999999998	0.0281
0.11199999999999999	0.13090000000000002	0.022850000000000002	0.12555	0.02805
0.12	0.12705	0.0206	0.12735000000000002	0.02955
0.128	0.1272	0.02095	0.12345	0.026250000000000002
0.136	0.13605	0.0216	0.13255	0.0269
0.14400000000000002	0.12869999999999998	0.021249999999999998	0.12255	0.02625
0.152	0.12585000000000002	0.0214	0.12695	0.026250000000000002
0.16	0.11660000000000001	0.0206	0.1222	0.025099999999999997
0.168	0.12179999999999999	0.02065	0.1251	0.02665
0.17600000000000002	0.12589999999999998	0.02105	0.12185	0.02715
0.184	0.13255	0.01985	0.12090000000000001	0.02565
0.192	0.12795	0.02055	0.12535000000000002	0.02695
0.2	0.1202	0.01965	0.124	0.026799999999999997
0.208	0.13	0.020200000000000003	0.12965	0.0249
0.216	0.13115	0.0193	0.12455	0.02685
0.22399999999999998	0.1266	0.01985	0.12955	0.0267
0.232	0.1255	0.0201	0.12669999999999998	0.02555
0.24	0.1232	0.019799999999999998	0.1344	0.027299999999999998
0.248	0.1326	0.0204	0.12545	0.026099999999999998
0.256	0.12635000000000002	0.019049999999999997	0.12969999999999998	0.0258
0.264	0.12385	0.0199	0.1255	0.0249
0.272	0.1303	0.0199	0.12395	0.02565
0.27999999999999997	0.1262	0.0206	0.12325	0.02565
0.28800000000000003	0.1281	0.02	0.1215	0.0266
0.296	0.12225	0.020200000000000003	0.11825	0.02525
0.304	0.124	0.0195	0.1273	0.025750000000000002
0.312	0.12365000000000001	0.0199	0.1212	0.025750000000000002
0.32	0.12764999999999999	0.0205	0.12315000000000001	0.025349999999999998
0.328	0.1273	0.0194	0.12635000000000002	0.025750000000000002
0.336	0.12235	0.0203	0.12815	0.02525
0.344	0.12965	0.019799999999999998	0.1271	0.02495
0.35200000000000004	0.12380000000000001	0.0191	0.12945	0.0258
0.36	0.12789999999999999	0.01885	0.1262	0.02595
0.368	0.1266	0.02055	0.12555	0.0257
0.376	0.12415000000000001	0.0204	0.12869999999999998	0.025849999999999998
0.384	0.125	0.0204	0.12569999999999998	0.025550000000000003
0.392	0.12915	0.02105	0.12325	0.0256
0.4	0.12555	0.01935	0.12295	0.025750000000000002
0.40800000000000003	0.12469999999999999	0.0199	0.12369999999999999	0.025750000000000002
0.416	0.12564999999999998	0.01865	0.12105	0.0253
0.424	0.1273	0.020249999999999997	0.11775	0.0262
0.432	0.12695	0.019799999999999998	0.1197	0.02595
0.44	0.12535000000000002	0.02065	0.1311	0.026099999999999998
0.44799999999999995	0.12575	0.02025	0.12484999999999999	0.02545
0.45599999999999996	0.12935	0.019450000000000002	0.1263	0.02595
0.464	0.12355000000000001	0.01905	0.12625	0.0249
0.47200000000000003	0.11945	0.0202	0.1259	0.02495
0.48	0.12004999999999999	0.019450000000000002	0.12055	0.025599999999999998
0.488	0.12304999999999999	0.01965	0.1267	0.0248
0.496	0.12895	0.02025	0.12415000000000001	0.0241
0.504	0.1226	0.0204	0.12865	0.026000000000000002
0.512	0.12655	0.02065	0.1242	0.024849999999999997
0.52	0.13245	0.01925	0.1281	0.02595
0.528	0.12325	0.02055	0.11845	0.0249
0.536	0.12145	0.0195	0.1305	0.0249
0.544	0.13125	0.01975	0.12605	0.0254
0.5519999999999999	0.12925	0.02105	0.12090000000000001	0.024399999999999998
0.5599999999999999	0.12265	0.0208	0.11745	0.02555
0.5680000000000001	0.1293	0.01975	0.1288	0.02605
0.5760000000000001	0.12965	0.020499999999999997	0.12309999999999999	0.026250000000000002
0.584	0.1321	0.0199	0.12605	0.025750000000000002
0.592	0.11910000000000001	0.02105	0.12605	0.025099999999999997
0.6	0.12805	0.018099999999999998	0.1174	0.0257
0.608	0.12615	0.0191	0.1298	0.0258
0.616	0.1261	0.02025	0.12175	0.02535
0.624	0.1285	0.0199	0.12669999999999998	0.0263
0.632	0.12614999999999998	0.0207	0.1184	0.0265
0.64	0.13390000000000002	0.01965	0.12215	0.02555
0.6479999999999999	0.11725	0.0199	0.1275	0.025750000000000002
0.656	0.1256	0.019799999999999998	0.12535	0.0252
0.664	0.12165	0.02015	0.1266	0.02615
0.672	0.12215000000000001	0.020900000000000002	0.12484999999999999	0.02545
0.6799999999999999	0.12465	0.0201	0.1226	0.02525
0.688	0.12695	0.01915	0.13269999999999998	0.025099999999999997
0.696	0.1276	0.01915	0.12915	0.02615
0.7040000000000001	0.1296	0.0195	0.13019999999999998	0.025599999999999998
0.712	0.12465000000000001	0.0191	0.12990000000000002	0.0249
0.72	0.12669999999999998	0.0195	0.1235	0.025550000000000003
0.728	0.12445	0.019799999999999998	0.1267	0.0263
0.736	0.12714999999999999	0.0204	0.1242	0.0253
0.744	0.12365	0.0195	0.11945	0.0276
0.752	0.1275	0.019700000000000002	0.12325	0.02525
0.76	0.12714999999999999	0.019450000000000002	0.1269	0.02625
0.768	0.12095	0.01935	0.12265	0.026000000000000002
0.776	0.12265000000000001	0.0199	0.12195	0.0257
0.784	0.12755	0.020999999999999998	0.12440000000000001	0.0249
0.792	0.13	0.0201	0.12585000000000002	0.0271
0.8	0.12965	0.019799999999999998	0.12390000000000001	0.0259
0.808	0.12685	0.019450000000000002	0.1271	0.025750000000000002
0.8160000000000001	0.1259	0.0189	0.12695	0.025599999999999998
0.8240000000000001	0.12425	0.02135	0.12505	0.027
0.832	0.13090000000000002	0.02035	0.1195	0.02425
0.84	0.12819999999999998	0.02005	0.13095	0.0249
0.848	0.1286	0.02045	0.1303	0.0259
0.856	0.12965	0.0205	0.12445	0.0252
0.864	0.12835	0.01975	0.1268	0.024800000000000003
0.872	0.12575	0.0196	0.12575	0.0258
0.88	0.12104999999999999	0.0191	0.129	0.026000000000000002
0.8880000000000001	0.13175	0.0204	0.1285	0.02475
0.8959999999999999	0.1249	0.01975	0.12769999999999998	0.02545
0.9039999999999999	0.1298	0.019200000000000002	0.1273	0.02485
0.9119999999999999	0.12575	0.0201	0.13119999999999998	0.02435
0.9199999999999999	0.12480000000000001	0.01915	0.12115000000000001	0.024399999999999998
0.928	0.11829999999999999	0.02045	0.12664999999999998	0.02595
0.936	0.1279	0.019200000000000002	0.1234	0.0245
0.9440000000000001	0.1245	0.0189	0.1306	0.02725
0.9520000000000001	0.13125	0.019999999999999997	0.1248	0.0261
0.96	0.13295	0.0196	0.12545	0.02565
0.968	0.12234999999999999	0.01925	0.12525	0.02435
0.976	0.1268	0.02	0.12204999999999999	0.024800000000000003
0.984	0.12714999999999999	0.021150000000000002	0.12484999999999999	0.02505
0.992	0.1258	0.019299999999999998	0.12775	0.0237
1.0	0.119	0.02055	0.12465	0.0259
1.008	0.1195	0.02005	0.12179999999999999	0.025500000000000002
1.016	0.12935000000000002	0.019200000000000002	0.1187	0.02525
1.024	0.12625	0.0208	0.1264	0.025349999999999998
1.032	0.12475	0.0213	0.13045	0.02495
1.04	0.12415	0.020200000000000003	0.12229999999999999	0.0252
1.048	0.12015	0.02015	0.12935000000000002	0.0249
1.056	0.12715	0.0193	0.1211	0.02445
1.064	0.12425	0.0196	0.1258	0.02545
1.072	0.12564999999999998	0.019549999999999998	0.1264	0.0254
1.08	0.13145	0.0201	0.12265000000000001	0.02385
1.088	0.1243	0.0199	0.1254	0.02515
1.0959999999999999	0.12165	0.0194	0.12645	0.02475
1.1039999999999999	0.12945	0.0195	0.126	0.0262
1.1119999999999999	0.13505	0.0201	0.12355	0.025099999999999997
1.1199999999999999	0.1221	0.0201	0.12265000000000001	0.026000000000000002
1.1280000000000001	0.1271	0.01975	0.12390000000000001	0.025500000000000002
1.1360000000000001	0.12840000000000001	0.0204	0.12075	0.02525
1.1440000000000001	0.12505	0.0201	0.12104999999999999	0.02605
1.1520000000000001	0.1222	0.01915	0.1236	0.026000000000000002
1.16	0.12969999999999998	0.01965	0.12129999999999999	0.0248
1.168	0.12519999999999998	0.01945	0.12615	0.0262
1.176	0.1221	0.02045	0.12375	0.0257
1.184	0.1247	0.019450000000000002	0.12054999999999999	0.0258
1.192	0.12545	0.0208	0.12830000000000003	0.0252
1.2	0.12035	0.01935	0.12495	0.0264
1.208	0.1291	0.01985	0.13075	0.0262
1.216	0.12645	0.02	0.1299	0.0258
1.224	0.12719999999999998	0.0193	0.12065	0.026750000000000003
1.232	0.1256	0.020749999999999998	0.1231	0.02595
1.24	0.12335	0.019700000000000002	0.12890000000000001	0.025300000000000003
1.248	0.12405	0.0203	0.12315000000000001	0.02485
1.256	0.12440000000000001	0.019549999999999998	0.11995	0.025
1.264	0.12029999999999999	0.0195	0.1217	0.02665
1.272	0.1259	0.0189	0.1227	0.024800000000000003
1.28	0.125	0.019549999999999998	0.1234	0.0259
1.288	0.12895	0.01865	0.12895	0.02555
1.2959999999999998	0.12545	0.01975	0.12265000000000001	0.0254
1.304	0.129	0.01975	0.12335	0.0263
1.312	0.12535	0.020249999999999997	0.1239	0.0262
1.32	0.12669999999999998	0.0193	0.12719999999999998	0.02515
1.328	0.12635000000000002	0.0205	0.1214	0.02505
1.336	0.12375	0.0194	0.1295	0.0258
1.344	0.12465000000000001	0.0201	0.1245	0.02605
1.352	0.1192	0.019200000000000002	0.12165	0.0246
1.3599999999999999	0.1272	0.019799999999999998	0.12430000000000001	0.025849999999999998
1.3679999999999999	0.12545	0.0187	0.1279	0.024399999999999998
1.376	0.12635	0.02065	0.12525	0.0269
1.384	0.1267	0.0187	0.12045	0.0257
1.392	0.1293	0.02005	0.1308	0.02515
1.4000000000000001	0.1226	0.01975	0.1185	0.0254
1.4080000000000001	0.12435	0.02005	0.12045	0.02445
1.4160000000000001	0.12390000000000001	0.0191	0.1258	0.0247
1.424	0.1247	0.01935	0.12395	0.0249
1.432	0.12945	0.0196	0.1238	0.02515
1.44	0.12625	0.0203	0.11645	0.0263
1.448	0.1255	0.019999999999999997	0.1245	0.02525
1.456	0.1235	0.02005	0.12484999999999999	0.0256
1.464	0.1272	0.019549999999999998	0.12185	0.02505
1.472	0.1243	0.01975	0.12535	0.025
1.48	0.12465	0.0194	0.12415	0.02635
1.488	0.13524999999999998	0.01955	0.13345	0.024300000000000002
1.496	0.12895	0.02005	0.12545	0.02495
1.504	0.1311	0.0201	0.12245	0.02495
1.512	0.12555	0.02095	0.12315000000000001	0.02645
1.52	0.13295	0.0196	0.1212	0.02665
1.528	0.12179999999999999	0.019549999999999998	0.12135	0.025750000000000002
1.536	0.12764999999999999	0.0199	0.1272	0.0259
1.544	0.12855	0.01915	0.1188	0.025050000000000003
1.552	0.12290000000000001	0.0191	0.12445	0.0258
1.5599999999999998	0.1212	0.02045	0.12179999999999999	0.02545
1.568	0.12764999999999999	0.019799999999999998	0.12515	0.025
1.576	0.1281	0.01935	0.1303	0.0248
1.584	0.1323	0.02015	0.12475	0.025849999999999998
1.592	0.1311	0.0191	0.12175	0.0254
1.6	0.12945	0.019950000000000002	0.12845	0.026099999999999998
1.608	0.13290000000000002	0.01985	0.1238	0.026250000000000002
1.616	0.12395	0.0201	0.11879999999999999	0.02605
1.624	0.1222	0.01885	0.12440000000000001	0.025500000000000002
1.6320000000000001	0.12475	0.019700000000000002	0.1207	0.0257
1.6400000000000001	0.12425	0.02	0.12725	0.0262
1.6480000000000001	0.12455	0.02005	0.1289	0.02445
1.656	0.1278	0.0193	0.12315	0.025500000000000002
1.664	0.12695	0.0193	0.12965	0.025750000000000002
1.672	0.1275	0.0211	0.12719999999999998	0.02605
1.68	0.12490000000000001	0.01915	0.12345	0.02445
1.688	0.12625	0.0202	0.12505	0.0257
1.696	0.12745	0.019950000000000002	0.12235	0.02595
1.704	0.12595	0.0213	0.12395	0.025349999999999998
1.712	0.12510000000000002	0.02085	0.12035	0.026049999999999997
1.72	0.1231	0.019799999999999998	0.12090000000000001	0.02665
1.728	0.12290000000000001	0.019999999999999997	0.12304999999999999	0.026099999999999998
1.736	0.12535	0.02005	0.12714999999999999	0.02605
1.744	0.12805	0.019799999999999998	0.12315000000000001	0.02425
1.752	0.12455	0.01895	0.12745	0.026250000000000002
1.76	0.12974999999999998	0.01975	0.122	0.025500000000000002
1.7680000000000002	0.12564999999999998	0.019700000000000002	0.12375	0.025
1.7760000000000002	0.1347	0.0193	0.1279	0.0258
1.7840000000000003	0.12260000000000001	0.0195	0.12440000000000001	0.02685
1.7919999999999998	0.11904999999999999	0.02015	0.12645	0.025599999999999998
1.7999999999999998	0.1281	0.02025	0.13435	0.02615
1.8079999999999998	0.1183	0.0199	0.1264	0.024599999999999997
1.8159999999999998	0.12515	0.02	0.13195	0.025849999999999998
1.8239999999999998	0.1259	0.01985	0.12190000000000001	0.026500000000000003
1.8319999999999999	0.1331	0.02105	0.12225	0.024800000000000003
1.8399999999999999	0.1266	0.020999999999999998	0.12595	0.02465
1.848	0.12205	0.0202	0.12435	0.0269
1.856	0.12675	0.0189	0.12415000000000001	0.02435
1.864	0.12745	0.0199	0.13105	0.024300000000000002
1.872	0.12930000000000003	0.02015	0.12535	0.02595
1.8800000000000001	0.12204999999999999	0.0212	0.1225	0.0249
1.8880000000000001	0.1295	0.02005	0.12775	0.02445
1.8960000000000001	0.1282	0.0209	0.12115000000000001	0.0258
1.9040000000000001	0.1257	0.019950000000000002	0.1201	0.02565
1.9120000000000001	0.12175	0.019299999999999998	0.1217	0.02445
1.92	0.12135	0.020200000000000003	0.12245	0.025099999999999997
1.928	0.1267	0.0203	0.1269	0.02385
1.936	0.1248	0.01915	0.1266	0.0251
1.944	0.1273	0.020249999999999997	0.12635000000000002	0.0247
1.952	0.1285	0.02015	0.123	0.0257
1.96	0.12589999999999998	0.0195	0.12895	0.02525
1.968	0.12215000000000001	0.018250000000000002	0.12575	0.0251
1.976	0.1291	0.0191	0.12040000000000001	0.02585
1.984	0.12295	0.02015	0.11574999999999999	0.025500000000000002
1.992	0.12045	0.01925	0.13119999999999998	0.025599999999999998
2.0	0.1256	0.01885	0.12555	0.02805
2.008	0.12275	0.019799999999999998	0.12444999999999999	0.0253
2.016	0.13165	0.0184	0.13019999999999998	0.02545
2.024	0.12459999999999999	0.019	0.1303	0.025500000000000002
2.032	0.12835000000000002	0.02015	0.1232	0.025849999999999998
2.04	0.13	0.02105	0.128	0.0254
2.048	0.129	0.02035	0.1249	0.0258
2.056	0.1274	0.01925	0.1282	0.0253
2.064	0.12855	0.0184	0.1279	0.0247
2.072	0.12575	0.019000000000000003	0.1222	0.0256
2.08	0.13219999999999998	0.019200000000000002	0.12605	0.02525
2.088	0.12204999999999999	0.019450000000000002	0.12795	0.026000000000000002
2.096	0.12204999999999999	0.019999999999999997	0.1246	0.02545
2.104	0.127	0.0194	0.1193	0.025
2.112	0.1265	0.0206	0.12115000000000001	0.0259
2.12	0.12455000000000001	0.019549999999999998	0.1218	0.024050000000000002
2.128	0.1296	0.019450000000000002	0.1255	0.0235
2.136	0.11795	0.01995	0.12815	0.02545
2.144	0.12530000000000002	0.019700000000000002	0.1205	0.025
2.152	0.12764999999999999	0.0208	0.1278	0.02515
2.16	0.12234999999999999	0.02045	0.1269	0.0245
2.168	0.1293	0.019700000000000002	0.1255	0.0237
2.176	0.1295	0.0197	0.12635000000000002	0.026000000000000002
2.1839999999999997	0.1191	0.020749999999999998	0.12190000000000001	0.02425
2.1919999999999997	0.11945	0.0202	0.12395	0.025500000000000002
2.1999999999999997	0.12445	0.0196	0.12140000000000001	0.0262
2.2079999999999997	0.12855	0.0196	0.1268	0.02535
2.2159999999999997	0.12940000000000002	0.0196	0.12735000000000002	0.0248
2.2239999999999998	0.12975	0.0196	0.1237	0.02595
2.2319999999999998	0.1314	0.0204	0.12505	0.0254
2.2399999999999998	0.12	0.0199	0.12025	0.02545
2.248	0.1281	0.02095	0.12225	0.02565
2.2560000000000002	0.123	0.01885	0.1256	0.02565
2.2640000000000002	0.13215	0.020200000000000003	0.12375	0.02635
2.2720000000000002	0.1258	0.02	0.1264	0.026099999999999998
2.2800000000000002	0.11925	0.01925	0.1308	0.0254
2.2880000000000003	0.12525	0.01975	0.12140000000000001	0.02595
2.2960000000000003	0.1253	0.019549999999999998	0.13055	0.026799999999999997
2.3040000000000003	0.12655	0.0199	0.12355000000000001	0.0252
2.3120000000000003	0.1226	0.0196	0.123	0.0257
2.32	0.1199	0.020200000000000003	0.12515	0.02445
2.328	0.131	0.0197	0.12475	0.0259
2.336	0.12614999999999998	0.019200000000000002	0.12619999999999998	0.02395
2.344	0.1278	0.019299999999999998	0.12135	0.02645
2.352	0.1218	0.020700000000000003	0.12990000000000002	0.02485
2.36	0.1274	0.01935	0.1255	0.0245
2.368	0.13005	0.02105	0.1232	0.025099999999999997
2.376	0.12490000000000001	0.0215	0.1255	0.024550000000000002
2.384	0.12455	0.020900000000000002	0.1267	0.02535
2.392	0.12265000000000001	0.019049999999999997	0.11779999999999999	0.024800000000000003
2.4	0.1313	0.0199	0.12115000000000001	0.0247
2.408	0.12425	0.019700000000000002	0.12764999999999999	0.02685
2.416	0.12825	0.0211	0.127	0.025599999999999998
2.424	0.1212	0.02	0.1262	0.02535
2.432	0.1195	0.019200000000000002	0.1236	0.0257
2.44	0.118	0.0208	0.12455	0.02555
2.448	0.12485	0.0199	0.1175	0.0252
2.456	0.12765	0.0182	0.1245	0.0254
2.464	0.1286	0.01975	0.12075	0.025
2.472	0.12304999999999999	0.01895	0.1207	0.02475
2.48	0.1213	0.019049999999999997	0.13145	0.02475
2.488	0.12580000000000002	0.019549999999999998	0.12625	0.02615
2.496	0.12015	0.02055	0.1279	0.025500000000000002
2.504	0.12490000000000001	0.01915	0.12085	0.0245
2.512	0.11885	0.0201	0.1245	0.026799999999999997
2.52	0.12625	0.0185	0.12115000000000001	0.0257
2.528	0.1244	0.0189	0.11995	0.0264
2.536	0.1238	0.019299999999999998	0.1281	0.025849999999999998
2.544	0.1249	0.01975	0.12190000000000001	0.024550000000000002
2.552	0.1252	0.02	0.12125	0.026000000000000002
2.56	0.1211	0.01965	0.12445	0.02515
2.568	0.1268	0.01965	0.12664999999999998	0.026799999999999997
2.576	0.12415	0.0195	0.12585	0.0267
2.5839999999999996	0.125	0.0206	0.1238	0.0259
2.5919999999999996	0.12585000000000002	0.01995	0.1221	0.02635
2.6	0.1255	0.018750000000000003	0.12805	0.026250000000000002
2.608	0.11795	0.02005	0.12685000000000002	0.025349999999999998
2.616	0.12390000000000001	0.0199	0.1261	0.0247
2.624	0.1242	0.018500000000000003	0.1195	0.02525
2.632	0.13069999999999998	0.01955	0.12265000000000001	0.02495
2.64	0.1233	0.02015	0.1262	0.0249
2.648	0.12115000000000001	0.020700000000000003	0.1231	0.02595
2.656	0.122	0.0212	0.1238	0.0251
2.664	0.1263	0.019450000000000002	0.1239	0.025
2.672	0.12190000000000001	0.01965	0.11795	0.0257
2.68	0.12695	0.0211	0.13065	0.025500000000000002
2.688	0.12795	0.02015	0.12140000000000001	0.02465
2.696	0.1378	0.020950000000000003	0.12105	0.025300000000000003
2.704	0.1238	0.01865	0.12329999999999999	0.02635
2.7119999999999997	0.12685000000000002	0.01965	0.12309999999999999	0.025849999999999998
2.7199999999999998	0.1283	0.019799999999999998	0.1237	0.0264
2.7279999999999998	0.12385000000000002	0.019450000000000002	0.123	0.025300000000000003
2.7359999999999998	0.12945	0.0203	0.12355	0.02545
2.7439999999999998	0.12309999999999999	0.02	0.12155	0.0245
2.752	0.13135000000000002	0.0197	0.12815	0.02625
2.76	0.127	0.01895	0.12655	0.02535
2.768	0.13265	0.01935	0.1283	0.025
2.776	0.128	0.01935	0.1247	0.0252
2.784	0.13215	0.01885	0.12315000000000001	0.02435
2.792	0.1242	0.0186	0.12695	0.026
2.8000000000000003	0.1218	0.0196	0.1283	0.0247
2.8080000000000003	0.12619999999999998	0.01845	0.11995	0.02495
2.8160000000000003	0.12605	0.02005	0.12025	0.02395
2.8240000000000003	0.13315	0.01985	0.1266	0.026799999999999997
2.8320000000000003	0.1282	0.018349999999999998	0.12505	0.024300000000000002
2.8400000000000003	0.125	0.01975	0.13379999999999997	0.0266
2.848	0.1197	0.019549999999999998	0.1225	0.025349999999999998
2.856	0.13055	0.0204	0.12855	0.024800000000000003
2.864	0.1271	0.019049999999999997	0.12895	0.024300000000000002
2.872	0.12705	0.01915	0.1273	0.025500000000000002
2.88	0.1287	0.01875	0.11965	0.0259
2.888	0.12605	0.020200000000000003	0.12490000000000001	0.0257
2.896	0.12459999999999999	0.0188	0.1235	0.026799999999999997
2.904	0.12695	0.0206	0.1232	0.02425
2.912	0.12535	0.0189	0.12345	0.02495
2.92	0.128	0.0206	0.12564999999999998	0.0257
2.928	0.12079999999999999	0.01895	0.11904999999999999	0.02495
2.936	0.12675	0.019549999999999998	0.12135	0.025500000000000002
2.944	0.124	0.02015	0.12465	0.025050000000000003
2.952	0.13535	0.0196	0.1271	0.026
2.96	0.12140000000000001	0.019450000000000002	0.12355	0.02545
2.968	0.12060000000000001	0.0194	0.125	0.0252
2.976	0.1255	0.02005	0.11779999999999999	0.02515
2.984	0.12475	0.02015	0.1262	0.02545
2.992	0.13025	0.01985	0.12455	0.0264
3.0	0.13175	0.01965	0.11904999999999999	0.02605
3.008	0.12275	0.0188	0.12445	0.025599999999999998
3.016	0.12475	0.020450000000000003	0.1242	0.0247
3.024	0.13190000000000002	0.020999999999999998	0.12125	0.0249
3.032	0.1315	0.020200000000000003	0.13405	0.0257
3.04	0.1266	0.02005	0.1234	0.0252
3.048	0.13195	0.02005	0.1245	0.026
3.056	0.13090000000000002	0.019950000000000002	0.1201	0.02565
3.064	0.1257	0.019049999999999997	0.1265	0.02485
3.072	0.12730000000000002	0.01845	0.12445	0.025349999999999998
3.08	0.11995	0.0194	0.1235	0.0259
3.088	0.1269	0.019799999999999998	0.1227	0.02545
3.096	0.12484999999999999	0.01975	0.1235	0.026099999999999998
3.104	0.12115000000000001	0.01875	0.12405	0.02615
3.1119999999999997	0.12575	0.019549999999999998	0.12655	0.02595
3.1199999999999997	0.124	0.01975	0.12745	0.02465
3.128	0.1251	0.01945	0.12395	0.02535
3.136	0.1296	0.0195	0.12635000000000002	0.02545
3.144	0.12505	0.02045	0.12645	0.025599999999999998
3.152	0.12890000000000001	0.019950000000000002	0.12995	0.024849999999999997
3.16	0.1236	0.0203	0.12240000000000001	0.02515
3.168	0.12195	0.019799999999999998	0.12565	0.026099999999999998
3.1759999999999997	0.12465	0.01975	0.13119999999999998	0.02715
3.184	0.12665	0.0191	0.125	0.025300000000000003
3.1919999999999997	0.1217	0.02015	0.1286	0.02645
3.2	0.1288	0.020200000000000003	0.12840000000000001	0.025849999999999998
3.2079999999999997	0.12785	0.0191	0.1236	0.02445
3.216	0.12295	0.019549999999999998	0.11935	0.0245
3.2239999999999998	0.12055	0.02005	0.12655	0.02495
3.232	0.12185	0.01935	0.1245	0.0249
3.2399999999999998	0.1195	0.01865	0.12505	0.02525
3.248	0.125	0.01865	0.11755	0.02425
3.256	0.12385	0.01995	0.12465	0.02555
3.2640000000000002	0.1274	0.01965	0.12275	0.025349999999999998
3.272	0.12719999999999998	0.019549999999999998	0.13095	0.02485
3.2800000000000002	0.12409999999999999	0.019700000000000002	0.12405	0.02515
3.288	0.12805	0.019450000000000002	0.12385000000000002	0.02455
3.2960000000000003	0.13169999999999998	0.02	0.12145	0.025849999999999998
3.304	0.12995	0.01925	0.12229999999999999	0.0253
3.312	0.12085	0.02	0.1242	0.02535
3.32	0.12855	0.0196	0.1244	0.025849999999999998
3.328	0.12805	0.017849999999999998	0.127	0.026099999999999998
3.3360000000000003	0.12240000000000001	0.01985	0.12409999999999999	0.02565
3.344	0.12245	0.0193	0.1281	0.025
3.3520000000000003	0.12945	0.020900000000000002	0.1202	0.025
3.36	0.12925	0.02015	0.12095	0.025750000000000002
3.3680000000000003	0.12375	0.01935	0.1222	0.02645
3.376	0.12505	0.0203	0.1253	0.02505
3.3840000000000003	0.1267	0.02005	0.12675	0.0247
3.392	0.13435	0.01905	0.12275	0.02445
3.4000000000000004	0.12165000000000001	0.019299999999999998	0.1215	0.02515
3.408	0.13155	0.019299999999999998	0.12915	0.0241
3.4160000000000004	0.12245	0.018349999999999998	0.11765	0.025750000000000002
3.424	0.12405	0.0196	0.1277	0.0266
3.4320000000000004	0.1279	0.02055	0.11760000000000001	0.025849999999999998
3.44	0.12285	0.0194	0.12475	0.0247
3.4479999999999995	0.12774999999999997	0.02045	0.12855	0.02605
3.456	0.1244	0.019549999999999998	0.12475	0.0252
3.4639999999999995	0.12745	0.018799999999999997	0.13174999999999998	0.026
3.472	0.12145	0.0191	0.11324999999999999	0.02565
3.4799999999999995	0.1245	0.01885	0.12519999999999998	0.0256
3.488	0.1227	0.0205	0.12395	0.02545
3.496	0.12385000000000002	0.019950000000000002	0.12340000000000001	0.0247
3.504	0.12430000000000001	0.01935	0.12355	0.02465
3.512	0.12445	0.019749999999999997	0.12465000000000001	0.0254
3.52	0.12185	0.01895	0.12575	0.026299999999999997
3.528	0.1299	0.01845	0.11945	0.02515
3.5360000000000005	0.12845	0.01985	0.12605	0.025300000000000003
3.544	0.12855	0.01965	0.12055	0.02545
3.5520000000000005	0.12924999999999998	0.019450000000000002	0.12569999999999998	0.0257
3.56	0.12840000000000001	0.020450000000000003	0.1309	0.025750000000000002
3.5680000000000005	0.12345	0.0194	0.125	0.025050000000000003
3.576	0.12295	0.019950000000000002	0.1215	0.02595
3.5839999999999996	0.1247	0.02065	0.12655	0.0249
3.592	0.1226	0.02	0.1208	0.02495
3.5999999999999996	0.12925	0.0196	0.1243	0.0256
3.608	0.12525	0.01885	0.1311	0.02465
3.6159999999999997	0.127	0.019200000000000002	0.12229999999999999	0.025
3.624	0.12605	0.01875	0.11885000000000001	0.02565
3.6319999999999997	0.1184	0.0203	0.12495	0.025050000000000003
3.64	0.12895	0.01975	0.1306	0.025
3.6479999999999997	0.12329999999999999	0.02095	0.1245	0.02605
3.656	0.12865	0.019299999999999998	0.12160000000000001	0.024100000000000003
3.6639999999999997	0.12555	0.019700000000000002	0.119	0.025300000000000003
3.672	0.12395	0.019200000000000002	0.12295	0.0258
3.6799999999999997	0.13465	0.0196	0.1256	0.025500000000000002
3.688	0.12639999999999998	0.019049999999999997	0.12785000000000002	0.025099999999999997
3.696	0.1298	0.019299999999999998	0.12154999999999999	0.0253
3.7039999999999997	0.12085000000000001	0.0204	0.12415000000000001	0.026000000000000002
3.712	0.1286	0.0206	0.1254	0.0242
3.7199999999999998	0.1267	0.02015	0.12415	0.02545
3.728	0.11685000000000001	0.0196	0.12279999999999999	0.0265
3.7359999999999998	0.12179999999999999	0.0183	0.12705	0.02445
3.744	0.13535	0.0194	0.12645	0.0266
3.752	0.1248	0.019200000000000002	0.1257	0.0257
3.7600000000000002	0.1247	0.019549999999999998	0.1249	0.0256
3.768	0.1221	0.02115	0.1283	0.0251
3.7760000000000002	0.12725	0.0199	0.1273	0.0247
3.784	0.1268	0.0194	0.128	0.025349999999999998
3.7920000000000003	0.1246	0.0196	0.12290000000000001	0.0259
3.8	0.13040000000000002	0.02035	0.12159999999999999	0.0256
3.8080000000000003	0.1194	0.01985	0.1244	0.0246
3.816	0.12564999999999998	0.020200000000000003	0.1271	0.024849999999999997
3.8240000000000003	0.1246	0.02025	0.12409999999999999	0.025599999999999998
3.832	0.12695	0.02005	0.11795	0.025849999999999998
3.84	0.13085	0.0195	0.125	0.02555
3.848	0.1248	0.0194	0.1273	0.02475
3.856	0.11965	0.0209	0.1255	0.02505
3.864	0.125	0.02005	0.12865	0.025099999999999997
3.872	0.12635	0.02085	0.1215	0.0254
3.88	0.12719999999999998	0.01865	0.12315	0.02565
3.888	0.12835	0.0199	0.12375	0.025500000000000002
3.8960000000000004	0.1261	0.0185	0.1162	0.0254
3.904	0.12585	0.0186	0.12190000000000001	0.0268
3.9120000000000004	0.12775	0.0189	0.12490000000000001	0.0254
3.92	0.12355	0.019549999999999998	0.12445	0.025599999999999998
3.9280000000000004	0.1293	0.019950000000000002	0.12204999999999999	0.0254
3.936	0.12435	0.01915	0.1286	0.025500000000000002
3.9440000000000004	0.12395	0.021249999999999998	0.11975	0.0248
3.952	0.13024999999999998	0.020749999999999998	0.12985000000000002	0.0262
3.9600000000000004	0.1232	0.02085	0.13245	0.02545
3.968	0.12245	0.01935	0.12455	0.026
3.9759999999999995	0.1238	0.0189	0.1275	0.0254
3.984	0.1273	0.01885	0.1279	0.02495
3.9919999999999995	0.1222	0.0189	0.12490000000000001	0.025599999999999998
4.0	0.12145	0.02005	0.12265000000000001	0.02565
4.008	0.1235	0.02005	0.1336	0.026000000000000002
4.016	0.12365	0.0186	0.12845	0.02495
4.024	0.11805	0.0199	0.12015	0.025849999999999998
4.032	0.12855	0.01915	0.12340000000000001	0.02615
4.04	0.12260000000000001	0.01935	0.12535000000000002	0.0248
4.048	0.12655	0.02	0.12975	0.0262
4.056	0.1296	0.02065	0.11925	0.02555
4.064	0.1264	0.0196	0.12275	0.024300000000000002
4.072	0.1239	0.019700000000000002	0.1235	0.026250000000000002
4.08	0.1253	0.01945	0.123	0.0249
4.088	0.12040000000000001	0.019799999999999998	0.1194	0.0251
4.096	0.122	0.02025	0.1128	0.02605
4.104	0.12145	0.01885	0.11715	0.024399999999999998
4.112	0.1268	0.01935	0.12789999999999999	0.02605
4.12	0.12410000000000002	0.02005	0.12125	0.0252
4.128	0.11755	0.020200000000000003	0.1192	0.025
4.136	0.13495000000000001	0.019799999999999998	0.12375	0.025349999999999998
4.144	0.1225	0.0195	0.1192	0.0258
4.152	0.1297	0.01885	0.12545	0.0257
4.16	0.12725	0.019200000000000002	0.12309999999999999	0.0257
4.168	0.12085	0.01865	0.12705	0.02555
4.176	0.13085000000000002	0.018349999999999998	0.12865	0.024550000000000002
4.184	0.12905	0.019299999999999998	0.1268	0.025849999999999998
4.192	0.129	0.019749999999999997	0.12365	0.0249
4.2	0.124	0.020900000000000002	0.1278	0.02515
4.208	0.12719999999999998	0.019799999999999998	0.1238	0.02425
4.216	0.12614999999999998	0.0208	0.124	0.027299999999999998
4.224	0.12840000000000001	0.01935	0.12425	0.025849999999999998
4.232	0.1283	0.019	0.1201	0.02565
4.24	0.13425	0.01935	0.1185	0.0252
4.247999999999999	0.1328	0.0195	0.1261	0.02485
4.256	0.12	0.0203	0.12855	0.025349999999999998
4.263999999999999	0.1205	0.019799999999999998	0.1298	0.02605
4.272	0.12495	0.02065	0.13145	0.02635
4.279999999999999	0.1236	0.019200000000000002	0.1216	0.027299999999999998
4.288	0.1238	0.01875	0.12235000000000001	0.02615
4.295999999999999	0.1346	0.0194	0.1239	0.02495
4.304	0.12469999999999999	0.0196	0.12525	0.0247
4.312	0.12405000000000001	0.0203	0.125	0.0258
4.32	0.11895	0.020499999999999997	0.12304999999999999	0.025300000000000003
4.328	0.1276	0.0215	0.12245	0.02515
4.336	0.12	0.02055	0.1258	0.0246
4.344	0.12835000000000002	0.019799999999999998	0.11835000000000001	0.025550000000000003
4.352	0.13055	0.01865	0.1243	0.0252
4.36	0.1256	0.019799999999999998	0.1189	0.02585
4.367999999999999	0.1262	0.0188	0.12045	0.02635
4.376	0.12735000000000002	0.019549999999999998	0.12434999999999999	0.02515
4.3839999999999995	0.12735	0.019049999999999997	0.1202	0.02615
4.392	0.12805	0.019950000000000002	0.12140000000000001	0.02475
4.3999999999999995	0.1271	0.01935	0.12940000000000002	0.025849999999999998
4.408	0.12225	0.0189	0.122	0.02465
4.4159999999999995	0.1259	0.01935	0.1215	0.025
4.424	0.1225	0.0199	0.12129999999999999	0.02675
4.4319999999999995	0.1243	0.0199	0.1249	0.025050000000000003
4.44	0.123	0.019799999999999998	0.12254999999999999	0.0248
4.4479999999999995	0.12715	0.0206	0.12265000000000001	0.02445
4.456	0.12875	0.01975	0.12535	0.0249
4.4639999999999995	0.12990000000000002	0.01915	0.12105	0.0256
4.472	0.12885000000000002	0.0184	0.1219	0.025
4.4799999999999995	0.13245	0.018750000000000003	0.12675	0.0267
4.488	0.1314	0.0193	0.1238	0.026099999999999998
4.496	0.12535	0.0203	0.1274	0.0254
4.504	0.12675	0.02045	0.1234	0.02595
4.5120000000000005	0.12304999999999999	0.01815	0.1247	0.026799999999999997
4.52	0.12555	0.01975	0.12159999999999999	0.0246
4.5280000000000005	0.1255	0.02015	0.1223	0.024550000000000002
4.536	0.1305	0.019950000000000002	0.12440000000000001	0.02555
4.5440000000000005	0.12484999999999999	0.01915	0.12075	0.02535
4.552	0.11745	0.01985	0.12789999999999999	0.024
4.5600000000000005	0.12205	0.02005	0.12409999999999999	0.02495
4.568	0.1263	0.0186	0.124	0.025
4.5760000000000005	0.12259999999999999	0.0194	0.1288	0.024849999999999997
4.584	0.1227	0.019799999999999998	0.1262	0.025
4.5920000000000005	0.12495	0.019799999999999998	0.11965	0.025550000000000003
4.6	0.1271	0.019	0.13	0.02495
4.6080000000000005	0.12895	0.020749999999999998	0.1306	0.02545
4.616	0.1237	0.02095	0.12819999999999998	0.02645
4.6240000000000006	0.1213	0.01905	0.12434999999999999	0.025
4.632	0.1263	0.018549999999999997	0.11945	0.024149999999999998
4.64	0.12065000000000001	0.01985	0.1226	0.025849999999999998
4.648	0.13265	0.01935	0.1232	0.02525
4.656	0.12925	0.02055	0.1217	0.0258
4.664	0.1242	0.01985	0.12085	0.02485
4.672	0.12969999999999998	0.019549999999999998	0.12539999999999998	0.024300000000000002
4.68	0.12345	0.019200000000000002	0.11825	0.02595
4.688	0.1335	0.0187	0.12955	0.0253
4.696	0.1239	0.0201	0.12555	0.02605
4.704	0.1275	0.01915	0.12565	0.02475
4.712000000000001	0.12275	0.019799999999999998	0.1231	0.025849999999999998
4.72	0.12215000000000001	0.019200000000000002	0.12154999999999999	0.0248
4.728000000000001	0.1264	0.01935	0.12795	0.02435
4.736	0.1268	0.019049999999999997	0.12390000000000001	0.02565
4.744000000000001	0.124	0.02055	0.12795	0.02515
4.752	0.1237	0.0191	0.1287	0.024149999999999998
4.760000000000001	0.12825	0.02055	0.1196	0.0253
4.768	0.12375	0.01985	0.1227	0.0253
4.776	0.12145	0.01965	0.1203	0.02565
4.784	0.12195	0.01925	0.1253	0.0247
4.792	0.12975	0.019200000000000002	0.12705	0.02655
4.8	0.1303	0.0204	0.1232	0.026549999999999997
4.808	0.131	0.019	0.11975	0.02525
4.816	0.125	0.01935	0.1255	0.024550000000000002
4.824	0.1294	0.019700000000000002	0.12769999999999998	0.026799999999999997
4.832	0.1281	0.0186	0.1212	0.024149999999999998
4.84	0.1199	0.0199	0.1264	0.025
4.848	0.12335	0.0195	0.1275	0.02655
4.856	0.12769999999999998	0.01935	0.1216	0.02515
4.864	0.1198	0.019799999999999998	0.1195	0.0252
4.872	0.1278	0.019200000000000002	0.12514999999999998	0.025500000000000002
4.88	0.12390000000000001	0.01985	0.12515	0.02645
4.888	0.12309999999999999	0.019	0.12840000000000001	0.025500000000000002
4.896	0.12514999999999998	0.019749999999999997	0.1248	0.0256
4.904	0.12029999999999999	0.019549999999999998	0.1227	0.0251
4.912	0.1245	0.019450000000000002	0.12675	0.026000000000000002
4.92	0.1266	0.0191	0.11995	0.0258
4.928	0.1329	0.01885	0.12455	0.02495
4.936	0.1253	0.01855	0.1232	0.02495
4.944	0.11835000000000001	0.01845	0.12095	0.02645
4.952	0.11729999999999999	0.019799999999999998	0.123	0.02515
4.96	0.12185	0.019799999999999998	0.12635	0.02555
4.968	0.12595	0.0199	0.12455	0.0243
4.976	0.122	0.020999999999999998	0.1248	0.02465
4.984	0.12725	0.02045	0.1288	0.02565
4.992	0.12489999999999998	0.02135	0.1228	0.02515
5.0	0.12475	0.019200000000000002	0.12154999999999999	0.025500000000000002
5.008	0.11879999999999999	0.02005	0.13169999999999998	0.0251
5.016	0.1252	0.02	0.11825	0.0262
5.024	0.1268	0.021249999999999998	0.12440000000000001	0.02515
5.032	0.11624999999999999	0.0195	0.12405	0.0254
5.04	0.13255	0.01815	0.13055	0.02515
5.048	0.1253	0.01885	0.12335	0.02535
5.056	0.1268	0.01935	0.1275	0.02515
5.064	0.12395	0.0213	0.12575	0.02535
5.072	0.1248	0.01915	0.12145	0.02595
5.08	0.1188	0.02005	0.1172	0.0257
5.088	0.1259	0.020200000000000003	0.12865	0.0252
5.096	0.13015	0.019000000000000003	0.12905	0.02545
5.104	0.12385000000000002	0.01995	0.12405	0.0249
5.112	0.12215000000000001	0.018349999999999998	0.12619999999999998	0.0254
5.12	0.12475	0.01985	0.12775	0.0246
5.128	0.1285	0.019299999999999998	0.12585000000000002	0.0259
5.136	0.12095	0.02015	0.12254999999999999	0.02635
5.144	0.126	0.019549999999999998	0.1244	0.02475
5.152	0.1274	0.01935	0.1237	0.02515
5.16	0.11649999999999999	0.0188	0.12605	0.0241
5.167999999999999	0.12869999999999998	0.019799999999999998	0.12719999999999998	0.0249
5.176	0.13045	0.019549999999999998	0.12525	0.0257
5.183999999999999	0.12664999999999998	0.020749999999999998	0.12375	0.027000000000000003
5.192	0.1315	0.019200000000000002	0.12090000000000001	0.02545
5.2	0.13	0.02045	0.1211	0.0249
5.208	0.1274	0.01935	0.1169	0.0241
5.216	0.1215	0.0194	0.1236	0.0262
5.224	0.12490000000000001	0.0187	0.13045	0.024800000000000003
5.232	0.12745	0.019950000000000002	0.12825	0.02535
5.24	0.13319999999999999	0.0199	0.12655	0.025750000000000002
5.248	0.12545	0.01885	0.12375	0.026250000000000002
5.256	0.12445	0.0183	0.11895	0.02605
5.264	0.1296	0.0187	0.12569999999999998	0.026799999999999997
5.272	0.12664999999999998	0.0196	0.11935000000000001	0.0247
5.28	0.1305	0.01965	0.12845	0.02515
5.288	0.12635000000000002	0.01965	0.1279	0.02525
5.296	0.1252	0.01935	0.1233	0.024800000000000003
5.303999999999999	0.126	0.0193	0.12725	0.02475
5.312	0.12895	0.01875	0.1253	0.02565
5.319999999999999	0.12865	0.019450000000000002	0.12395	0.0268
5.328	0.1261	0.019200000000000002	0.12475	0.02505
5.335999999999999	0.12719999999999998	0.0195	0.1246	0.02605
5.344	0.12455	0.0182	0.12764999999999999	0.0254
5.351999999999999	0.12915	0.0199	0.1198	0.024550000000000002
5.36	0.12764999999999999	0.0202	0.12585	0.025849999999999998
5.367999999999999	0.1268	0.020249999999999997	0.1286	0.02395
5.376	0.1269	0.0204	0.1289	0.0247
5.384	0.1248	0.01845	0.1226	0.02485
5.392	0.12915	0.0195	0.1269	0.02465
5.4	0.12815000000000001	0.02025	0.12785000000000002	0.02465
5.408	0.13085	0.019	0.12025	0.02545
5.416	0.1217	0.01875	0.12510000000000002	0.0245
5.4239999999999995	0.12539999999999998	0.0197	0.11885	0.02515
5.432	0.1271	0.019450000000000002	0.1279	0.0259
5.4399999999999995	0.1251	0.018349999999999998	0.1259	0.0249
5.448	0.12335	0.0204	0.12575	0.0255
5.4559999999999995	0.12765	0.02035	0.12165000000000001	0.025500000000000002
5.464	0.12885	0.01795	0.12145	0.0249
5.4719999999999995	0.1238	0.019299999999999998	0.12345	0.02465
5.48	0.12315000000000001	0.02025	0.12484999999999999	0.025
5.4879999999999995	0.12689999999999999	0.019700000000000002	0.1276	0.025500000000000002
5.496	0.12484999999999999	0.019799999999999998	0.12165000000000001	0.024800000000000003
5.504	0.12495	0.0183	0.12795	0.025349999999999998
5.5120000000000005	0.12785000000000002	0.0189	0.1235	0.025750000000000002
5.52	0.122	0.02035	0.12714999999999999	0.0242
5.5280000000000005	0.12719999999999998	0.018799999999999997	0.1236	0.02595
5.536	0.1324	0.01905	0.12195	0.026000000000000002
5.5440000000000005	0.12465000000000001	0.020499999999999997	0.12245	0.025849999999999998
5.552	0.1212	0.02035	0.1193	0.0258
5.56	0.12905	0.01935	0.1231	0.02525
5.568	0.1231	0.0204	0.12395	0.024149999999999998
5.576	0.1271	0.0204	0.1236	0.0247
5.584	0.1244	0.0202	0.11965	0.02445
5.592	0.12639999999999998	0.019000000000000003	0.1242	0.02565
5.6000000000000005	0.1282	0.01935	0.12465000000000001	0.025500000000000002
5.608	0.13435	0.019200000000000002	0.1274	0.02555
5.6160000000000005	0.12725	0.0203	0.12215000000000001	0.025849999999999998
5.624	0.12664999999999998	0.020499999999999997	0.1295	0.025
5.632000000000001	0.1211	0.019950000000000002	0.12285	0.0257
5.64	0.1279	0.0205	0.12004999999999999	0.025
5.648000000000001	0.12355	0.0196	0.12795	0.025500000000000002
5.656	0.12425	0.0189	0.12745	0.025599999999999998
5.664000000000001	0.1263	0.0207	0.1271	0.0259
5.672	0.12769999999999998	0.019700000000000002	0.1273	0.0256
5.680000000000001	0.12695	0.01925	0.123	0.02645
5.688	0.12819999999999998	0.0184	0.127	0.02475
5.696	0.13065	0.0199	0.12215	0.02735
5.704	0.1261	0.01955	0.1212	0.02505
5.712	0.12195	0.01915	0.11610000000000001	0.02505
5.72	0.12905	0.02005	0.12235	0.0245
5.728	0.12535000000000002	0.0196	0.11925	0.025599999999999998
5.736	0.13474999999999998	0.01935	0.12335	0.0249
5.744	0.12739999999999999	0.019200000000000002	0.12895	0.0245
5.752	0.12545	0.01985	0.1199	0.0263
5.76	0.122	0.019049999999999997	0.12440000000000001	0.025
5.768	0.12555	0.019299999999999998	0.12525	0.0254
5.776	0.12459999999999999	0.019700000000000002	0.11925	0.0252
5.784000000000001	0.12525	0.0201	0.1249	0.02445
5.792	0.12345	0.018750000000000003	0.12029999999999999	0.02595
5.800000000000001	0.12890000000000001	0.019700000000000002	0.1243	0.0253
5.808	0.12190000000000001	0.019049999999999997	0.1287	0.0246
5.816000000000001	0.12225	0.0197	0.11835000000000001	0.0248
5.824	0.1199	0.01935	0.11965	0.0266
5.832	0.1226	0.019	0.12259999999999999	0.024800000000000003
5.84	0.12469999999999999	0.019	0.121	0.02665
5.848	0.1239	0.01965	0.12515	0.02465
5.856	0.12715	0.0195	0.12455	0.02505
5.864	0.12865	0.0199	0.1243	0.0252
5.872	0.12825	0.01865	0.1318	0.0253
5.88	0.12475	0.02025	0.1271	0.0275
5.888	0.12325	0.019549999999999998	0.12789999999999999	0.0259
5.896	0.1346	0.019299999999999998	0.1229	0.02625
5.904	0.1299	0.019799999999999998	0.1264	0.02525
5.912	0.12415000000000001	0.01965	0.1257	0.02475
5.92	0.1239	0.01975	0.1177	0.0246
5.928	0.11655	0.01915	0.12585000000000002	0.02525
5.936	0.12655	0.019299999999999998	0.12365000000000001	0.02555
5.944	0.12545	0.01895	0.1227	0.02495
5.952	0.12755	0.020249999999999997	0.12895	0.02555
5.96	0.12645	0.0194	0.1212	0.0244
5.968	0.1256	0.01965	0.12835	0.0252
5.976	0.1315	0.01925	0.118	0.02525
5.984	0.1243	0.0195	0.12325	0.0249
5.992	0.12940000000000002	0.019549999999999998	0.12664999999999998	0.02555
6.0	0.12275	0.0199	0.12129999999999999	0.0238
6.008	0.1286	0.01895	0.1267	0.0258
6.016	0.1278	0.019549999999999998	0.12365	0.02585
6.024	0.1305	0.01935	0.13169999999999998	0.02615
6.032	0.12755	0.019049999999999997	0.12010000000000001	0.02555
6.04	0.12359999999999999	0.019799999999999998	0.12435	0.02335
6.048	0.1259	0.0203	0.12254999999999999	0.02555
6.056	0.12155	0.019250000000000003	0.12154999999999999	0.02565
6.064	0.12525	0.019950000000000002	0.123	0.025349999999999998
6.072	0.12425	0.01845	0.12495	0.0257
6.08	0.12865	0.02015	0.12185	0.02555
6.088	0.1241	0.01855	0.12135	0.027
6.096	0.1234	0.0189	0.12725	0.02505
6.104	0.13095	0.02075	0.12890000000000001	0.02485
6.112	0.12985	0.0194	0.12395	0.02475
6.12	0.1283	0.01985	0.1216	0.0254
6.128	0.1264	0.01885	0.1256	0.025599999999999998
6.136	0.12719999999999998	0.019299999999999998	0.1232	0.025849999999999998
6.144	0.1243	0.019299999999999998	0.1199	0.026000000000000002
6.152	0.12614999999999998	0.020499999999999997	0.1201	0.02525
6.16	0.13069999999999998	0.019000000000000003	0.1193	0.0251
6.168	0.1243	0.02005	0.11725	0.02545
6.176	0.12215000000000001	0.02	0.12140000000000001	0.0257
6.184	0.13019999999999998	0.018250000000000002	0.12635000000000002	0.02505
6.192	0.1149	0.0187	0.12025	0.02505
6.2	0.12204999999999999	0.01965	0.13075	0.0254
6.208	0.12795	0.01985	0.12425	0.0256
6.216	0.12695	0.0187	0.12685000000000002	0.026500000000000003
6.223999999999999	0.12475	0.01915	0.12535	0.02455
6.232	0.1279	0.02	0.12484999999999999	0.0252
6.239999999999999	0.12390000000000001	0.01885	0.12104999999999999	0.024300000000000002
6.248	0.1211	0.019299999999999998	0.13324999999999998	0.0245
6.256	0.12095	0.0199	0.12135	0.02515
6.264	0.122	0.0186	0.12165000000000001	0.025
6.272	0.1238	0.01985	0.12304999999999999	0.02515
6.279999999999999	0.12514999999999998	0.01885	0.12795	0.0266
6.288	0.12275	0.0196	0.12405	0.0253
6.296	0.12290000000000001	0.019200000000000002	0.12075	0.02475
6.304	0.11929999999999999	0.01925	0.12655	0.024800000000000003
6.311999999999999	0.1236	0.0187	0.1181	0.0245
6.32	0.119	0.019049999999999997	0.11935	0.02475
6.328	0.12465	0.01885	0.1222	0.02515
6.336	0.1271	0.019450000000000002	0.13140000000000002	0.026099999999999998
6.343999999999999	0.13185000000000002	0.018799999999999997	0.1205	0.0252
6.351999999999999	0.12275	0.0191	0.12240000000000001	0.02425
6.36	0.1245	0.0196	0.12285	0.0257
6.368	0.12869999999999998	0.0191	0.12425	0.02545
6.3759999999999994	0.12485000000000002	0.01895	0.128	0.0254
6.3839999999999995	0.12390000000000001	0.0194	0.12175	0.0241
6.392	0.12575	0.018349999999999998	0.1272	0.0238
6.4	0.12225	0.0196	0.1213	0.02445
6.4079999999999995	0.1236	0.01905	0.12215	0.025
6.4159999999999995	0.1217	0.019700000000000002	0.12325	0.02515
6.424	0.12434999999999999	0.019200000000000002	0.1293	0.0251
6.432	0.12304999999999999	0.02005	0.1256	0.02515
6.4399999999999995	0.12535	0.01925	0.1279	0.025750000000000002
6.4479999999999995	0.12340000000000001	0.019549999999999998	0.12004999999999999	0.0237
6.456	0.12215000000000001	0.01865	0.12955	0.0249
6.464	0.12764999999999999	0.02	0.1257	0.0255
6.4719999999999995	0.11855	0.019200000000000002	0.12315000000000001	0.0254
6.4799999999999995	0.1191	0.0189	0.1231	0.02565
6.4879999999999995	0.1273	0.0191	0.12125	0.02555
6.496	0.12555	0.01925	0.12475	0.0246
6.5040000000000004	0.12325	0.01885	0.12365	0.02545
6.512	0.1257	0.0194	0.12525	0.024
6.52	0.13255	0.019049999999999997	0.1255	0.02395
6.5280000000000005	0.1266	0.01875	0.12040000000000001	0.0249
6.5360000000000005	0.12764999999999999	0.0193	0.12564999999999998	0.024
6.544	0.1222	0.01865	0.11754999999999999	0.0262
6.552	0.1242	0.0204	0.11815	0.02395
6.5600000000000005	0.12040000000000001	0.01905	0.1236	0.0258
6.5680000000000005	0.12719999999999998	0.01885	0.12235	0.02515
6.576	0.1262	0.01935	0.12179999999999999	0.0246
6.584	0.12775	0.019999999999999997	0.12415000000000001	0.0249
6.5920000000000005	0.1199	0.0201	0.11710000000000001	0.024399999999999998
6.6000000000000005	0.12125	0.02045	0.1222	0.0263
6.608	0.12179999999999999	0.0184	0.12165	0.0268
6.616	0.12525	0.02065	0.12995	0.0249
6.624	0.123	0.019549999999999998	0.12465000000000001	0.02565
6.632000000000001	0.1202	0.01915	0.124	0.0235
6.64	0.11945	0.019000000000000003	0.1264	0.02415
6.648	0.12919999999999998	0.01985	0.12175	0.02505
6.656	0.12855	0.019450000000000002	0.12265000000000001	0.02475
6.664000000000001	0.12440000000000001	0.02025	0.1194	0.02555
6.672000000000001	0.12315000000000001	0.0203	0.12619999999999998	0.025050000000000003
6.68	0.1265	0.01965	0.1255	0.02545
6.688	0.126	0.0182	0.11399999999999999	0.0253
6.696000000000001	0.12275	0.019950000000000002	0.1188	0.0259
6.704000000000001	0.12484999999999999	0.019200000000000002	0.124	0.025
6.712	0.13185000000000002	0.0189	0.12405000000000001	0.02485
6.72	0.12185	0.01985	0.121	0.0242
6.728000000000001	0.12129999999999999	0.01885	0.12190000000000001	0.02485
6.736000000000001	0.1265	0.01885	0.1258	0.02585
6.744	0.1296	0.019049999999999997	0.1261	0.025050000000000003
6.752	0.12485	0.019200000000000002	0.12465000000000001	0.026250000000000002
6.76	0.1278	0.02095	0.1258	0.02485
6.768000000000001	0.1221	0.01985	0.11485	0.025
6.776	0.1237	0.01985	0.1205	0.02465
6.784	0.12990000000000002	0.01925	0.12154999999999999	0.025849999999999998
6.792	0.1271	0.019799999999999998	0.12840000000000001	0.02495
6.800000000000001	0.12865	0.019549999999999998	0.12090000000000001	0.0241
6.808	0.1201	0.01945	0.12185	0.0253
6.816	0.12115000000000001	0.01905	0.12145	0.02615
6.824	0.1293	0.019450000000000002	0.13	0.0238
6.832000000000001	0.1233	0.0187	0.12240000000000001	0.02605
6.84	0.1285	0.019799999999999998	0.12040000000000001	0.02645
6.848	0.12335	0.0195	0.11985	0.0246
6.856	0.11474999999999999	0.0187	0.12285	0.0247
6.864000000000001	0.1257	0.0194	0.12545	0.02525
6.872	0.1279	0.0195	0.12329999999999999	0.02475
6.88	0.12515	0.0201	0.1245	0.02415
6.888	0.12795	0.019	0.12275	0.025
6.895999999999999	0.12440000000000001	0.01915	0.12465	0.02565
6.904000000000001	0.1235	0.019250000000000003	0.12680000000000002	0.02445
6.912	0.12154999999999999	0.01905	0.13040000000000002	0.025349999999999998
6.92	0.124	0.02015	0.13385	0.025500000000000002
6.927999999999999	0.12614999999999998	0.01915	0.12745	0.02525
6.936000000000001	0.12535	0.0189	0.12484999999999999	0.025500000000000002
6.944	0.12714999999999999	0.02005	0.1197	0.024300000000000002
6.952	0.12564999999999998	0.018250000000000002	0.12029999999999999	0.0247
6.959999999999999	0.12179999999999999	0.0194	0.12195	0.0257
6.968000000000001	0.1206	0.0195	0.12855	0.02515
6.976	0.1196	0.019200000000000002	0.11595	0.0252
6.984	0.1254	0.019000000000000003	0.12735	0.025750000000000002
6.992	0.1246	0.01915	0.12765	0.02495
7.000000000000001	0.12259999999999999	0.019250000000000003	0.1283	0.024300000000000002
7.008	0.129	0.0199	0.12995	0.0258
7.016	0.1253	0.018500000000000003	0.1289	0.0255
7.024	0.12465	0.01915	0.12745	0.0252
7.031999999999999	0.12675	0.0187	0.12235	0.024399999999999998
7.04	0.128	0.0193	0.125	0.0245
7.048	0.12179999999999999	0.0186	0.12195	0.0247
7.056	0.13255	0.01925	0.1245	0.02525
7.063999999999999	0.13065	0.0195	0.1264	0.0248
7.072000000000001	0.12434999999999999	0.01765	0.12025	0.026549999999999997
7.08	0.1255	0.0205	0.12645	0.02535
7.088	0.12745	0.018750000000000003	0.12365	0.026099999999999998
7.095999999999999	0.1262	0.0194	0.1246	0.02505
7.104000000000001	0.12265000000000001	0.019	0.118	0.0252
7.112	0.13045	0.02015	0.12865	0.0254
7.12	0.1308	0.019200000000000002	0.12190000000000001	0.02555
7.127999999999999	0.1258	0.0195	0.12325	0.02485
7.136000000000001	0.1267	0.019200000000000002	0.1275	0.0254
7.144	0.13185	0.02005	0.12195	0.02385
7.152	0.1255	0.0197	0.12535	0.0242
7.16	0.12635000000000002	0.0201	0.12190000000000001	0.02695
7.167999999999999	0.12305	0.0199	0.12445	0.024800000000000003
7.176	0.1184	0.0194	0.12085000000000001	0.025349999999999998
7.184	0.12335	0.02	0.12519999999999998	0.02565
7.192	0.11945	0.01965	0.119	0.02505
7.199999999999999	0.12769999999999998	0.01925	0.1269	0.02595
7.208	0.1239	0.01925	0.12135	0.0252
7.216	0.1264	0.0206	0.12575	0.02525
7.224	0.12395	0.01815	0.12254999999999999	0.02525
7.231999999999999	0.12619999999999998	0.02035	0.121	0.02565
7.24	0.1256	0.019450000000000002	0.12940000000000002	0.026099999999999998
7.248	0.11965	0.018799999999999997	0.12065000000000001	0.025349999999999998
7.256	0.1272	0.02055	0.1271	0.024800000000000003
7.263999999999999	0.122	0.01935	0.12254999999999999	0.025
7.272	0.12915	0.01845	0.12295	0.02545
7.28	0.12669999999999998	0.0189	0.12555	0.02495
7.288	0.12329999999999999	0.01865	0.1281	0.0252
7.295999999999999	0.12285000000000001	0.01895	0.12445	0.02435
7.303999999999999	0.12745	0.0199	0.12285	0.025099999999999997
7.312	0.12655	0.01925	0.1298	0.02445
7.32	0.13015000000000002	0.018500000000000003	0.1193	0.0245
7.327999999999999	0.12434999999999999	0.02055	0.12669999999999998	0.02535
7.335999999999999	0.13	0.019200000000000002	0.12115000000000001	0.02425
7.344	0.1259	0.019200000000000002	0.1242	0.0249
7.352	0.1235	0.01925	0.12514999999999998	0.026099999999999998
7.359999999999999	0.1256	0.0194	0.12925	0.0264
7.367999999999999	0.12674999999999997	0.020950000000000003	0.1227	0.02515
7.376	0.12835	0.019950000000000002	0.12295	0.02615
7.384	0.12384999999999999	0.0197	0.12304999999999999	0.0253
7.392	0.12375	0.01935	0.12365000000000001	0.0245
7.3999999999999995	0.1254	0.01895	0.11754999999999999	0.0249
7.4079999999999995	0.12204999999999999	0.0199	0.11989999999999999	0.025550000000000003
7.416	0.12275	0.0188	0.12440000000000001	0.02525
7.424	0.1276	0.02055	0.12990000000000002	0.0245
7.4319999999999995	0.12555	0.019	0.11624999999999999	0.0253
7.4399999999999995	0.12340000000000001	0.018099999999999998	0.125	0.02565
7.448	0.12940000000000002	0.0185	0.1225	0.0252
7.456	0.12365	0.01955	0.1243	0.026099999999999998
7.4639999999999995	0.13274999999999998	0.02005	0.11985	0.0248
7.4719999999999995	0.12819999999999998	0.0187	0.11975	0.02525
7.48	0.1283	0.0184	0.1222	0.0242
7.488	0.13045	0.019450000000000002	0.1242	0.02485
7.4959999999999996	0.12714999999999999	0.019049999999999997	0.12425	0.024300000000000002
7.504	0.1253	0.02025	0.1328	0.025849999999999998
7.5120000000000005	0.12919999999999998	0.01985	0.1243	0.0258
7.5200000000000005	0.12735	0.0204	0.1271	0.02465
7.528	0.12405000000000001	0.018500000000000003	0.12434999999999999	0.025050000000000003
7.536	0.12285000000000001	0.01895	0.1238	0.0259
7.544	0.1202	0.019000000000000003	0.12935	0.02375
7.5520000000000005	0.132	0.019450000000000002	0.12335	0.02535
7.5600000000000005	0.12764999999999999	0.02025	0.12495	0.0253
7.568	0.11685	0.0189	0.11965	0.024149999999999998
7.576	0.11995	0.0189	0.12325	0.025
7.5840000000000005	0.12125	0.020249999999999997	0.11975	0.0253
7.5920000000000005	0.1251	0.019950000000000002	0.12140000000000001	0.0259
7.6	0.1237	0.019549999999999998	0.1189	0.025349999999999998
7.608	0.1264	0.0178	0.12195	0.025500000000000002
7.6160000000000005	0.12440000000000001	0.0188	0.12415	0.0251
7.6240000000000006	0.128	0.01915	0.1222	0.0241
7.632	0.12965	0.019299999999999998	0.12325	0.024849999999999997
7.64	0.12505	0.01845	0.1269	0.024300000000000002
7.648000000000001	0.124	0.02005	0.11895	0.02485
7.656000000000001	0.122	0.01935	0.1136	0.02495
7.664	0.12595	0.01925	0.11985	0.025349999999999998
7.672	0.12719999999999998	0.01795	0.1245	0.024550000000000002
7.68	0.12465000000000001	0.0201	0.1265	0.02545
7.688000000000001	0.12295	0.0186	0.12265	0.02445
7.696	0.1275	0.019299999999999998	0.12015	0.02525
7.704	0.1281	0.01965	0.12079999999999999	0.02435
7.712	0.1252	0.0174	0.13015	0.024800000000000003
7.720000000000001	0.1267	0.020749999999999998	0.12555	0.02555
7.728	0.1336	0.01915	0.12555	0.02475
7.736	0.12855	0.0194	0.1231	0.0243
7.744	0.12285	0.0188	0.12735000000000002	0.025099999999999997
7.752000000000001	0.12060000000000001	0.01845	0.12104999999999999	0.0247
7.76	0.12475	0.01965	0.12090000000000001	0.0246
7.768	0.12840000000000001	0.01985	0.126	0.02425
7.776	0.12355	0.02105	0.12735000000000002	0.025500000000000002
7.784000000000001	0.123	0.019000000000000003	0.12434999999999999	0.0249
7.792000000000001	0.12	0.019450000000000002	0.11755	0.02575
7.8	0.12575	0.019450000000000002	0.1266	0.0247
7.808	0.1183	0.01975	0.1245	0.024550000000000002
7.815999999999999	0.12935000000000002	0.019299999999999998	0.11975	0.0251
7.824000000000001	0.1207	0.0186	0.1291	0.025750000000000002
7.832	0.12480000000000001	0.0201	0.12890000000000001	0.02515
7.84	0.12445	0.019299999999999998	0.12234999999999999	0.02525
7.847999999999999	0.125	0.0191	0.12855	0.024550000000000002
7.856000000000001	0.12815	0.0188	0.1271	0.02645
7.864	0.12235	0.01865	0.12095	0.0262
7.872	0.12685	0.0196	0.12614999999999998	0.02565
7.88	0.1254	0.019950000000000002	0.12305	0.02555
7.888000000000001	0.127	0.01995	0.1225	0.024550000000000002
7.896	0.12745	0.01985	0.11699999999999999	0.02565
7.904	0.12384999999999999	0.0202	0.1207	0.0262
7.912	0.11710000000000001	0.0191	0.12215000000000001	0.0253
7.920000000000001	0.12459999999999999	0.0195	0.12165000000000001	0.02455
7.928	0.12685000000000002	0.019200000000000002	0.1249	0.02515
7.936	0.12490000000000001	0.01925	0.1246	0.02645
7.944	0.12240000000000001	0.020200000000000003	0.11865	0.0247
7.951999999999999	0.12835000000000002	0.018250000000000002	0.128	0.02465
7.960000000000001	0.1184	0.0187	0.1207	0.02515
7.968	0.1261	0.019049999999999997	0.12245	0.026099999999999998
7.976	0.12075	0.019000000000000003	0.12045	0.0255
7.983999999999999	0.11845	0.02055	0.1242	0.0242
7.992000000000001	0.12725	0.0195	0.12495	0.02435
8.0	0.12235	0.0183	0.12315	0.026500000000000003
8.008	0.1198	0.01985	0.1202	0.0249
8.016	0.1296	0.019950000000000002	0.12445	0.02525
8.024000000000001	0.12635	0.0186	0.123	0.02615
8.032	0.1269	0.019549999999999998	0.12785	0.0245
8.04	0.12460000000000002	0.0191	0.12625	0.02525
8.048	0.12490000000000001	0.01985	0.12444999999999999	0.025
8.056000000000001	0.12179999999999999	0.0193	0.11915	0.02475
8.064	0.1286	0.01845	0.12564999999999998	0.02545
8.072	0.12840000000000001	0.0191	0.1263	0.0249
8.08	0.1291	0.020249999999999997	0.12890000000000001	0.024149999999999998
8.088	0.12175	0.01995	0.1296	0.02645
8.096	0.12104999999999999	0.019950000000000002	0.12685	0.0237
8.104	0.12605	0.01925	0.12735	0.02515
8.112	0.12265000000000001	0.0187	0.1229	0.024149999999999998
8.12	0.12735	0.019049999999999997	0.12840000000000001	0.02375
8.128	0.1232	0.0201	0.1256	0.025
8.136000000000001	0.1277	0.01965	0.12040000000000001	0.02595
8.144	0.1268	0.02005	0.12719999999999998	0.024550000000000002
8.152	0.1264	0.01985	0.12985	0.0258
8.16	0.1275	0.01935	0.12465	0.025050000000000003
8.168000000000001	0.12680000000000002	0.019	0.11895	0.025
8.176	0.12755	0.019049999999999997	0.1341	0.02515
8.184	0.12140000000000001	0.0196	0.12405	0.0254
8.192	0.1242	0.02035	0.1216	0.0247
8.200000000000001	0.12375	0.0194	0.12225	0.02635
8.208	0.12725	0.019749999999999997	0.11965	0.02495
8.216	0.1266	0.01925	0.12525	0.0258
8.224	0.12045	0.0206	0.12505	0.025500000000000002
8.232000000000001	0.12795	0.0189	0.12645	0.02465
8.24	0.1265	0.019549999999999998	0.1252	0.026000000000000002
8.248	0.12764999999999999	0.01965	0.12645	0.024849999999999997
8.256	0.12714999999999999	0.019549999999999998	0.1248	0.026250000000000002
8.264000000000001	0.13015	0.0204	0.1261	0.0252
8.272	0.1272	0.0189	0.129	0.0258
8.28	0.1251	0.019700000000000002	0.1306	0.02445
8.288	0.1211	0.01865	0.12075	0.024399999999999998
8.296000000000001	0.12015	0.0199	0.12115	0.02645
8.304	0.1286	0.01815	0.12525	0.024399999999999998
8.312	0.13195	0.01885	0.12359999999999999	0.025300000000000003
8.32	0.11865	0.0196	0.12869999999999998	0.025050000000000003
8.328000000000001	0.12375	0.0194	0.12065000000000001	0.026250000000000002
8.336	0.1199	0.01965	0.1212	0.026099999999999998
8.344	0.1235	0.020200000000000003	0.12315	0.024149999999999998
8.352	0.12789999999999999	0.01885	0.12434999999999999	0.0253
8.36	0.1247	0.01815	0.12415000000000001	0.025349999999999998
8.368	0.12085000000000001	0.0185	0.11975	0.024800000000000003
8.376	0.13265	0.018750000000000003	0.1227	0.026099999999999998
8.384	0.126	0.0203	0.12129999999999999	0.02545
8.392	0.13225	0.0194	0.12825	0.02475
8.4	0.1299	0.02	0.1236	0.025500000000000002
8.408	0.12405	0.019700000000000002	0.12254999999999999	0.02555
8.416	0.1195	0.019549999999999998	0.126	0.02555
8.424	0.12390000000000001	0.019	0.12045	0.025050000000000003
8.432	0.12789999999999999	0.01995	0.1264	0.02505
8.44	0.12240000000000001	0.01855	0.12575	0.02425
8.448	0.12154999999999999	0.0191	0.12935000000000002	0.02425
8.456	0.12345	0.01875	0.1236	0.0245
8.464	0.121	0.018099999999999998	0.12655	0.0239
8.472	0.12890000000000001	0.01975	0.1216	0.02615
8.48	0.13045	0.018500000000000003	0.12635000000000002	0.024300000000000002
8.488	0.12179999999999999	0.019049999999999997	0.1192	0.024599999999999997
8.495999999999999	0.12819999999999998	0.0187	0.12475	0.02495
8.504000000000001	0.1251	0.02015	0.12295	0.02515
8.512	0.122	0.01875	0.12835000000000002	0.02545
8.52	0.12805	0.01865	0.12560000000000002	0.025500000000000002
8.527999999999999	0.1269	0.0205	0.1278	0.0258
8.536000000000001	0.1253	0.019200000000000002	0.12025	0.02505
8.544	0.12045	0.01925	0.12965	0.02515
8.552	0.1258	0.019	0.1243	0.0248
8.559999999999999	0.12789999999999999	0.018349999999999998	0.12129999999999999	0.0249
8.568000000000001	0.126	0.01965	0.1283	0.025599999999999998
8.576	0.12925	0.0194	0.12015	0.024300000000000002
8.584	0.1242	0.019200000000000002	0.12085	0.02475
8.591999999999999	0.12425	0.01995	0.1196	0.026000000000000002
8.6	0.1278	0.01915	0.12614999999999998	0.0249
8.608	0.12409999999999999	0.01965	0.1222	0.02375
8.616	0.1215	0.01885	0.12005	0.0251
8.624	0.12490000000000001	0.01885	0.11775	0.02665
8.632	0.12614999999999998	0.019700000000000002	0.12925	0.02465
8.64	0.12614999999999998	0.0184	0.12204999999999999	0.02505
8.648	0.11995	0.018549999999999997	0.12585000000000002	0.0265
8.656	0.13065	0.01975	0.12405	0.0252
8.664	0.12385000000000002	0.02045	0.12555	0.024149999999999998
8.672	0.1225	0.0194	0.12714999999999999	0.024550000000000002
8.68	0.1265	0.019450000000000002	0.11955	0.0253
8.688	0.1256	0.018750000000000003	0.12805	0.02425
8.696	0.1238	0.01855	0.1194	0.0259
8.704	0.12615	0.019549999999999998	0.12675	0.026250000000000002
8.712	0.1215	0.0191	0.12535	0.02595
8.72	0.12455	0.01855	0.12225	0.026000000000000002
8.728	0.13255	0.01895	0.12405	0.02615
8.735999999999999	0.1231	0.0196	0.12405000000000001	0.02475
8.744	0.12655	0.0195	0.12025	0.02605
8.752	0.12125	0.01875	0.12625	0.02465
8.76	0.1238	0.0202	0.11995	0.0242
8.767999999999999	0.12825	0.0199	0.1291	0.0252
8.776	0.12475	0.0196	0.12079999999999999	0.0252
8.784	0.12874999999999998	0.019549999999999998	0.12945	0.02495
8.792	0.12315	0.02025	0.11905	0.023850000000000003
8.799999999999999	0.12695	0.01885	0.12355000000000001	0.025099999999999997
8.808	0.12285	0.0189	0.12965	0.025599999999999998
8.816	0.12525	0.019549999999999998	0.1217	0.024300000000000002
8.824	0.12345	0.01905	0.12845	0.025500000000000002
8.831999999999999	0.12090000000000001	0.01895	0.12614999999999998	0.0254
8.84	0.1308	0.0193	0.1206	0.024149999999999998
8.848	0.12310000000000001	0.01815	0.12215	0.0247
8.856	0.12719999999999998	0.01915	0.12645	0.024050000000000002
8.863999999999999	0.11895	0.0188	0.1203	0.025849999999999998
8.872	0.12935000000000002	0.01885	0.13315	0.023350000000000003
8.88	0.11735000000000001	0.019799999999999998	0.12465	0.02605
8.888	0.12484999999999999	0.019299999999999998	0.12390000000000001	0.024300000000000002
8.895999999999999	0.12255	0.019250000000000003	0.12705	0.0251
8.904	0.1321	0.02025	0.1266	0.02495
8.912	0.1267	0.0182	0.1199	0.024300000000000002
8.92	0.1248	0.01845	0.12365000000000001	0.02505
8.927999999999999	0.12780000000000002	0.0201	0.12335	0.0248
8.936	0.12840000000000001	0.0191	0.12614999999999998	0.02545
8.944	0.12519999999999998	0.01935	0.1206	0.02495
8.952	0.1276	0.019	0.1222	0.02495
8.959999999999999	0.12435	0.0182	0.12425	0.02555
8.968	0.1254	0.020450000000000003	0.12025	0.0258
8.976	0.1253	0.01845	0.12015	0.0254
8.984	0.12619999999999998	0.019950000000000002	0.12340000000000001	0.024300000000000002
8.992	0.1251	0.0199	0.1259	0.0245
9.0	0.1227	0.0188	0.12455	0.02435
9.008	0.12705	0.02	0.12555	0.0257
9.016	0.1267	0.0195	0.12525	0.02535
9.024000000000001	0.12405	0.0197	0.1221	0.025599999999999998
9.032	0.12355	0.020249999999999997	0.12460000000000002	0.025599999999999998
9.04	0.12235000000000001	0.0207	0.12689999999999999	0.026099999999999998
9.048	0.12465000000000001	0.01875	0.1215	0.02435
9.056000000000001	0.13240000000000002	0.0189	0.12769999999999998	0.0257
9.064	0.12125	0.01865	0.11935	0.0246
9.072	0.12535000000000002	0.0179	0.1225	0.02725
9.08	0.12310000000000001	0.019200000000000002	0.12815	0.02525
9.088000000000001	0.1257	0.0197	0.11945	0.02435
9.096	0.13245	0.0201	0.12490000000000001	0.02575
9.104	0.1351	0.01795	0.12335	0.025099999999999997
9.112	0.13175	0.0187	0.1208	0.02455
9.120000000000001	0.1212	0.0191	0.12315000000000001	0.023899999999999998
9.128	0.1257	0.02015	0.1258	0.0257
9.136	0.12755	0.01975	0.11905	0.0251
9.144	0.12060000000000001	0.0188	0.1196	0.02485
9.152000000000001	0.12805	0.018299999999999997	0.1222	0.0259
9.16	0.12735	0.019	0.1149	0.02425
9.168	0.12325	0.0203	0.12054999999999999	0.024300000000000002
9.176	0.1263	0.0184	0.11905	0.0258
9.184000000000001	0.12365000000000001	0.018250000000000002	0.1252	0.0258
9.192	0.1264	0.0189	0.1264	0.025349999999999998
9.2	0.125	0.01975	0.13145	0.02445
9.208	0.12614999999999998	0.0187	0.12645	0.024550000000000002
9.216000000000001	0.1266	0.018000000000000002	0.12755	0.02475
9.224	0.12545	0.01865	0.12255	0.0245
9.232	0.1293	0.01745	0.12780000000000002	0.02505
9.24	0.1242	0.01915	0.1285	0.024300000000000002
9.248000000000001	0.1264	0.01935	0.1268	0.025349999999999998
9.256	0.12990000000000002	0.018349999999999998	0.12655	0.0257
9.264	0.13090000000000002	0.01885	0.12445	0.0249
9.272	0.12365000000000001	0.01965	0.12004999999999999	0.02425
9.28	0.12835000000000002	0.019200000000000002	0.12655	0.02535
9.288	0.12890000000000001	0.019549999999999998	0.12825	0.024
9.296	0.1238	0.0189	0.1245	0.0254
9.304	0.1256	0.01945	0.12315000000000001	0.023350000000000003
9.312	0.12769999999999998	0.01935	0.1212	0.02525
9.32	0.12815	0.01975	0.129	0.0246
9.328	0.12455	0.019200000000000002	0.1193	0.02395
9.336	0.1254	0.01865	0.11875	0.025599999999999998
9.344	0.1212	0.0191	0.1279	0.0252
9.352	0.12805	0.019700000000000002	0.12815	0.02515
9.36	0.12865	0.0191	0.12385	0.02485
9.368	0.12645	0.0206	0.1234	0.0246
9.376	0.12325	0.0204	0.12129999999999999	0.0251
9.384	0.12384999999999999	0.0194	0.12530000000000002	0.0245
9.392	0.1248	0.0194	0.1237	0.0246
9.4	0.12484999999999999	0.0182	0.12619999999999998	0.025500000000000002
9.408	0.1212	0.01935	0.12359999999999999	0.0259
9.415999999999999	0.1194	0.019	0.1237	0.026099999999999998
9.424000000000001	0.12935000000000002	0.019	0.12875	0.02465
9.432	0.121	0.019049999999999997	0.1303	0.0249
9.44	0.12185000000000001	0.018349999999999998	0.1201	0.023350000000000003
9.447999999999999	0.12304999999999999	0.0191	0.12255	0.0249
9.456000000000001	0.12315000000000001	0.01845	0.1249	0.02445
9.464	0.12245	0.0191	0.128	0.02465
9.472	0.11965	0.0194	0.12995	0.02445
9.48	0.12764999999999999	0.019450000000000002	0.126	0.0243
9.488000000000001	0.12695	0.018750000000000003	0.12315000000000001	0.0245
9.496	0.1232	0.0195	0.12279999999999999	0.02435
9.504	0.12265000000000001	0.0196	0.12055	0.025349999999999998
9.512	0.12915	0.0184	0.1237	0.02355
9.520000000000001	0.11975	0.01805	0.12730000000000002	0.025599999999999998
9.528	0.12485	0.018349999999999998	0.12215000000000001	0.02615
9.536	0.1255	0.02075	0.12385	0.0254
9.544	0.12585000000000002	0.019200000000000002	0.11685000000000001	0.024849999999999997
9.552	0.12365	0.0189	0.127	0.02595
9.56	0.12875	0.0208	0.12505	0.02565
9.568	0.1199	0.0199	0.11895	0.02485
9.576	0.1262	0.0191	0.12275	0.0248
9.584	0.1295	0.01865	0.12455	0.0259
9.592	0.1252	0.0191	0.12395	0.02505
9.6	0.1244	0.0204	0.12085	0.02395
9.608	0.12415000000000001	0.0211	0.12845	0.0247
9.616	0.1235	0.02015	0.12460000000000002	0.0252
9.624	0.13474999999999998	0.01985	0.1235	0.0244
9.632	0.1259	0.0194	0.1315	0.0247
9.64	0.12595	0.019749999999999997	0.1274	0.0252
9.648	0.125	0.019049999999999997	0.1255	0.024149999999999998
9.656	0.12840000000000001	0.01885	0.1243	0.02425
9.664	0.12755	0.0193	0.12445	0.02475
9.672	0.12209999999999999	0.01925	0.1251	0.0247
9.68	0.13015	0.0185	0.12595	0.024149999999999998
9.687999999999999	0.12895	0.018349999999999998	0.13040000000000002	0.0258
9.696	0.1259	0.0189	0.12545	0.0246
9.704	0.12835000000000002	0.01985	0.12735	0.0252
9.712	0.12215	0.0199	0.12295	0.0259
9.719999999999999	0.12285	0.018250000000000002	0.12265000000000001	0.02435
9.728	0.12825	0.018799999999999997	0.11895	0.0257
9.736	0.12495	0.02015	0.1267	0.025750000000000002
9.744	0.12384999999999999	0.01845	0.1217	0.024050000000000002
9.751999999999999	0.1235	0.0191	0.126	0.025599999999999998
9.76	0.12335	0.019	0.1229	0.025500000000000002
9.768	0.12625	0.01885	0.12215000000000001	0.0246
9.776	0.124	0.0191	0.12795	0.02515
9.783999999999999	0.1298	0.017349999999999997	0.12110000000000001	0.02595
9.792	0.1252	0.01905	0.1341	0.02555
9.8	0.1275	0.0197	0.12285	0.02515
9.808	0.12755	0.019450000000000002	0.12275	0.02435
9.815999999999999	0.1242	0.0187	0.12459999999999999	0.02375
9.824	0.12469999999999999	0.0195	0.12005	0.0237
9.832	0.12714999999999999	0.01795	0.1256	0.02485
9.84	0.12325	0.01975	0.1266	0.024800000000000003
9.847999999999999	0.1257	0.0194	0.12575	0.02605
9.856	0.1329	0.01795	0.12764999999999999	0.0249
9.864	0.12545	0.01875	0.1286	0.02445
9.872	0.1296	0.0188	0.1259	0.02485
9.879999999999999	0.12475	0.019	0.1258	0.026799999999999997
9.888	0.12040000000000001	0.018500000000000003	0.1261	0.02565
9.896	0.1242	0.01915	0.1263	0.02435
9.904	0.12204999999999999	0.0187	0.11810000000000001	0.025
9.912	0.12304999999999999	0.0191	0.1179	0.02465
9.92	0.1267	0.0195	0.12565	0.0252
9.927999999999999	0.1215	0.019200000000000002	0.1288	0.025500000000000002
9.936	0.1269	0.018750000000000003	0.1247	0.025050000000000003
9.944	0.12405	0.0191	0.12714999999999999	0.0248
9.952	0.1133	0.0185	0.1257	0.024800000000000003
9.959999999999999	0.12769999999999998	0.0187	0.11860000000000001	0.02565
9.968	0.13574999999999998	0.019450000000000002	0.126	0.02505
9.976	0.1305	0.01805	0.1178	0.024550000000000002
9.984	0.1258	0.018799999999999997	0.1232	0.0254
9.991999999999999	0.12345	0.01865	0.12204999999999999	0.024050000000000002
10.0	0.12279999999999999	0.01895	0.11985	0.025500000000000002
10.008000000000001	0.1335	0.019200000000000002	0.12375	0.02545
10.016	0.12869999999999998	0.01965	0.125	0.02495
10.024	0.12875	0.0195	0.12065000000000001	0.0245
10.032	0.123	0.0185	0.12865	0.026549999999999997
10.040000000000001	0.12545	0.01905	0.1185	0.025
10.048	0.12725	0.019049999999999997	0.1212	0.02555
10.056	0.12685000000000002	0.01875	0.12340000000000001	0.0242
10.064	0.12795	0.0196	0.12890000000000001	0.0242
10.072000000000001	0.12495	0.0201	0.12395	0.02475
10.08	0.1275	0.01875	0.1217	0.0249
10.088	0.12465	0.0186	0.1245	0.024399999999999998
10.096	0.1232	0.0187	0.1255	0.02635
10.104000000000001	0.1278	0.019	0.12555	0.0254
10.112	0.12890000000000001	0.01925	0.12340000000000001	0.0246
10.12	0.12625	0.01905	0.1207	0.02645
10.128	0.12895	0.0189	0.12355	0.0242
10.136000000000001	0.12664999999999998	0.0194	0.12409999999999999	0.025750000000000002
10.144	0.12304999999999999	0.019	0.1234	0.02475
10.152	0.12440000000000001	0.0206	0.12805	0.026099999999999998
10.16	0.12104999999999999	0.01935	0.12495	0.02415
10.168000000000001	0.11699999999999999	0.019799999999999998	0.11549999999999999	0.0254
10.176	0.1207	0.01865	0.11765	0.02475
10.184	0.13290000000000002	0.02005	0.11805	0.02595
10.192	0.12945	0.01895	0.1195	0.0257
10.2	0.1238	0.019799999999999998	0.11785000000000001	0.024
10.208	0.1296	0.01905	0.1192	0.02445
10.216	0.12614999999999998	0.019549999999999998	0.12285	0.02385
10.224	0.12484999999999999	0.02025	0.12415	0.024050000000000002
10.232	0.12885	0.0189	0.12390000000000001	0.025599999999999998
10.24	0.13005	0.01915	0.12475	0.02565
10.248	0.13140000000000002	0.02035	0.1184	0.025
10.256	0.1264	0.0187	0.12334999999999999	0.0245
10.264	0.1251	0.01885	0.1203	0.0249
10.272	0.12285	0.019700000000000002	0.1305	0.02525
10.280000000000001	0.12464999999999998	0.01895	0.12340000000000001	0.025500000000000002
10.288	0.12635000000000002	0.02015	0.13195	0.02515
10.296	0.1255	0.019299999999999998	0.1276	0.02385
10.304	0.126	0.019250000000000003	0.1257	0.025849999999999998
10.312000000000001	0.12805	0.01965	0.1253	0.02505
10.32	0.1244	0.0188	0.12435	0.024849999999999997
10.328	0.1273	0.019549999999999998	0.12275	0.02495
10.335999999999999	0.127	0.0186	0.12154999999999999	0.0261
10.344000000000001	0.12245	0.01865	0.1274	0.02495
10.352	0.13325	0.018500000000000003	0.12465	0.026250000000000002
10.36	0.1271	0.0195	0.12095	0.02435
10.367999999999999	0.12874999999999998	0.019	0.12145	0.0257
10.376000000000001	0.12615	0.01925	0.12054999999999999	0.024800000000000003
10.384	0.1266	0.01935	0.12334999999999999	0.025349999999999998
10.392	0.1291	0.019299999999999998	0.1179	0.02595
10.4	0.1222	0.01855	0.1229	0.026000000000000002
10.408000000000001	0.13225	0.0187	0.11645	0.0247
10.416	0.1268	0.01885	0.1274	0.02495
10.424	0.1221	0.0185	0.12279999999999999	0.0253
10.432	0.12595	0.01935	0.12445	0.026099999999999998
10.440000000000001	0.12595	0.01845	0.1277	0.024399999999999998
10.448	0.12445	0.0188	0.1249	0.02535
10.456	0.1264	0.0187	0.12279999999999999	0.023899999999999998
10.464	0.13385	0.0194	0.12535	0.0247
10.472	0.12714999999999999	0.018250000000000002	0.12179999999999999	0.02515
10.48	0.12835000000000002	0.020249999999999997	0.11905	0.0258
10.488	0.12795	0.019200000000000002	0.1205	0.025
10.496	0.13269999999999998	0.01865	0.1272	0.02485
10.504	0.121	0.01965	0.12284999999999999	0.025349999999999998
10.512	0.1258	0.01975	0.13190000000000002	0.0252
10.52	0.127	0.019799999999999998	0.12525	0.02485
10.528	0.1227	0.0188	0.1237	0.024800000000000003
10.536	0.1305	0.02	0.12254999999999999	0.0252
10.544	0.12465000000000001	0.018099999999999998	0.1274	0.026099999999999998
10.552	0.1281	0.0188	0.12195	0.0258
10.56	0.1286	0.01995	0.11665	0.0246
10.568	0.1221	0.019549999999999998	0.12254999999999999	0.027450000000000002
10.576	0.12329999999999999	0.01855	0.12135	0.02615
10.584	0.1295	0.018549999999999997	0.1263	0.024550000000000002
10.592	0.1236	0.018099999999999998	0.12195	0.024
10.6	0.13305	0.019049999999999997	0.1285	0.02555
10.607999999999999	0.12104999999999999	0.019200000000000002	0.1216	0.02205
10.616	0.12595	0.019	0.1222	0.0247
10.624	0.13090000000000002	0.0194	0.12045	0.02505
10.632	0.12345	0.0201	0.1148	0.0257
10.639999999999999	0.1237	0.0196	0.12275	0.02515
10.648	0.124	0.01895	0.1216	0.023649999999999997
10.656	0.1339	0.019450000000000002	0.1286	0.02575
10.664	0.1194	0.018750000000000003	0.12190000000000001	0.0234
10.671999999999999	0.12685	0.01805	0.12240000000000001	0.02505
10.68	0.12819999999999998	0.02005	0.1199	0.02595
10.688	0.12215	0.02015	0.12530000000000002	0.02385
10.696	0.1274	0.01895	0.12555	0.0259
10.703999999999999	0.1244	0.01935	0.1257	0.02535
10.712000000000002	0.12275	0.018799999999999997	0.12375	0.0259
10.72	0.12195	0.0185	0.1256	0.024599999999999997
10.728	0.1285	0.019749999999999997	0.12535000000000002	0.02555
10.735999999999999	0.1232	0.0186	0.1261	0.02325
10.744	0.12525	0.018349999999999998	0.12715	0.025849999999999998
10.752	0.12745	0.0185	0.123	0.0252
10.76	0.12764999999999999	0.018750000000000003	0.11855	0.02565
10.768	0.13315	0.01885	0.123	0.02595
10.776	0.126	0.01915	0.12695	0.02565
10.784	0.12845	0.020499999999999997	0.1227	0.0246
10.792	0.11495	0.019299999999999998	0.12615	0.0246
10.8	0.1293	0.0187	0.13035000000000002	0.02555
10.808	0.12675	0.0189	0.1242	0.0249
10.816	0.13035	0.0195	0.1288	0.02505
10.824	0.1241	0.019000000000000003	0.12735000000000002	0.024800000000000003
10.832	0.12304999999999999	0.01965	0.1189	0.0241
10.84	0.12505	0.020700000000000003	0.12385	0.0256
10.847999999999999	0.12385	0.0182	0.12425	0.02525
10.856	0.125	0.02005	0.12755	0.024399999999999998
10.864	0.12329999999999999	0.018349999999999998	0.12645	0.0253
10.872	0.13140000000000002	0.0187	0.12065000000000001	0.025500000000000002
10.879999999999999	0.12395	0.01805	0.1181	0.025500000000000002
10.888	0.1245	0.01965	0.12645	0.0248
10.896	0.12585	0.019049999999999997	0.12825	0.0249
10.904	0.13375	0.0195	0.1218	0.025599999999999998
10.911999999999999	0.12985	0.02025	0.13135	0.0268
10.92	0.11905	0.01965	0.12090000000000001	0.02515
10.928	0.1238	0.01915	0.12135	0.02395
10.936	0.1265	0.01845	0.12445	0.02535
10.943999999999999	0.1236	0.01885	0.12635000000000002	0.0256
10.952	0.1235	0.019549999999999998	0.12175	0.02435
10.96	0.1256	0.01885	0.12669999999999998	0.025500000000000002
10.968	0.1258	0.01875	0.1252	0.02555
10.975999999999999	0.12390000000000001	0.01845	0.13140000000000002	0.02435
10.984	0.1258	0.019450000000000002	0.12869999999999998	0.02395
10.992	0.1212	0.0194	0.1267	0.025349999999999998
11.0	0.12605	0.01915	0.13015	0.0245
11.008	0.1281	0.0189	0.1288	0.0249
11.016	0.1189	0.018799999999999997	0.1211	0.02485
11.024000000000001	0.13240000000000002	0.01895	0.12040000000000001	0.0256
11.032	0.12245	0.019049999999999997	0.12764999999999999	0.02525
11.04	0.1202	0.01915	0.1242	0.02545
11.048	0.12175	0.01865	0.1256	0.02515
11.056000000000001	0.11995	0.0185	0.1216	0.025099999999999997
11.064	0.1275	0.01985	0.12279999999999999	0.02505
11.072	0.1244	0.0184	0.1246	0.025500000000000002
11.08	0.1271	0.01885	0.12514999999999998	0.02515
11.088000000000001	0.12965	0.019	0.1271	0.024050000000000002
11.096	0.13305	0.0186	0.12355000000000001	0.025300000000000003
11.104	0.12495	0.0183	0.12140000000000001	0.024399999999999998
11.112	0.12555	0.017750000000000002	0.126	0.024550000000000002
11.12	0.13045	0.01765	0.12284999999999999	0.0271
11.128	0.12525	0.019549999999999998	0.12465000000000001	0.0251
11.136	0.13075	0.0189	0.12	0.025099999999999997
11.144	0.1217	0.01915	0.12235	0.0249
11.152	0.12935000000000002	0.01875	0.1296	0.02445
11.16	0.12279999999999999	0.01925	0.12695	0.0245
11.168	0.1293	0.018250000000000002	0.11895	0.0247
11.176	0.1283	0.01885	0.1266	0.0248
11.184	0.12205	0.01925	0.1212	0.02505
11.192	0.13165	0.0188	0.132	0.0254
11.200000000000001	0.131	0.019	0.12380000000000001	0.02485
11.208	0.12154999999999999	0.0182	0.12045	0.0251
11.216	0.12405000000000001	0.018000000000000002	0.12484999999999999	0.0258
11.224	0.13069999999999998	0.0199	0.12315000000000001	0.024599999999999997
11.232000000000001	0.1249	0.02	0.11865	0.0258
11.24	0.1262	0.017849999999999998	0.11985	0.02515
11.248	0.12054999999999999	0.01985	0.11979999999999999	0.02495
11.256	0.1259	0.0201	0.11960000000000001	0.0237
11.264000000000001	0.1242	0.01895	0.12440000000000001	0.02445
11.272	0.12129999999999999	0.018500000000000003	0.12885000000000002	0.025599999999999998
11.28	0.1271	0.0196	0.12285	0.02385
11.288	0.12185	0.01905	0.12545	0.025750000000000002
11.296000000000001	0.12655	0.0191	0.12290000000000001	0.0251
11.304	0.12705	0.018349999999999998	0.12745	0.024050000000000002
11.312	0.12225	0.0194	0.12990000000000002	0.024
11.32	0.1237	0.01805	0.12229999999999999	0.025099999999999997
11.328000000000001	0.12329999999999999	0.019549999999999998	0.12840000000000001	0.024
11.336	0.1269	0.0187	0.12825	0.02515
11.344	0.13195	0.0187	0.1323	0.0247
11.352	0.1264	0.0202	0.13055	0.025849999999999998
11.360000000000001	0.1282	0.01885	0.12465	0.02545
11.368	0.135	0.019200000000000002	0.1252	0.025500000000000002
11.376	0.12785	0.0202	0.11954999999999999	0.024800000000000003
11.384	0.12315000000000001	0.018500000000000003	0.1216	0.0262
11.392	0.12235	0.01995	0.12284999999999999	0.0252
11.4	0.12945	0.01845	0.12795	0.023899999999999998
11.408	0.1267	0.0183	0.12090000000000001	0.0245
11.416	0.11905	0.0206	0.12295	0.02565
11.424	0.11985000000000001	0.018099999999999998	0.1279	0.0245
11.432	0.12045	0.01945	0.11975	0.02595
11.44	0.1227	0.01805	0.1221	0.0247
11.448	0.12395	0.018750000000000003	0.1242	0.025500000000000002
11.456	0.12940000000000002	0.0187	0.11704999999999999	0.0252
11.464	0.12455	0.02045	0.11965	0.025599999999999998
11.472	0.13215	0.0203	0.1261	0.0266
11.48	0.11765	0.01875	0.12185	0.02505
11.488	0.12675	0.019299999999999998	0.1257	0.02595
11.496	0.12225	0.0195	0.12519999999999998	0.024300000000000002
11.504	0.12415	0.018349999999999998	0.12575	0.0262
11.512	0.125	0.01845	0.1207	0.0258
11.52	0.1271	0.0186	0.13105	0.0247
11.527999999999999	0.12240000000000001	0.0194	0.12625	0.02615
11.536	0.12885	0.019	0.12614999999999998	0.02525
11.544	0.125	0.019450000000000002	0.1265	0.02475
11.552	0.12514999999999998	0.018250000000000002	0.12739999999999999	0.02385
11.559999999999999	0.1311	0.018349999999999998	0.12325	0.02535
11.568000000000001	0.12079999999999999	0.01865	0.1217	0.02445
11.576	0.12564999999999998	0.01895	0.12275	0.025300000000000003
11.584	0.1219	0.018349999999999998	0.12564999999999998	0.02425
11.591999999999999	0.1285	0.01965	0.12315	0.02425
11.600000000000001	0.13035	0.02005	0.12304999999999999	0.02535
11.608	0.12425	0.018349999999999998	0.12395	0.02605
11.616	0.1291	0.01895	0.12459999999999999	0.025099999999999997
11.623999999999999	0.12475	0.0201	0.1157	0.0249
11.632000000000001	0.13305	0.02	0.1252	0.024399999999999998
11.64	0.13065	0.02005	0.12614999999999998	0.025300000000000003
11.648	0.1187	0.019	0.12819999999999998	0.02445
11.655999999999999	0.12475	0.018500000000000003	0.12835000000000002	0.02565
11.664	0.1269	0.018799999999999997	0.12340000000000001	0.025599999999999998
11.672	0.12455	0.019799999999999998	0.12514999999999998	0.02415
11.68	0.12195	0.01865	0.13055	0.02495
11.688	0.1197	0.0196	0.1227	0.0231
11.696	0.125	0.018000000000000002	0.1177	0.025599999999999998
11.704	0.12739999999999999	0.0191	0.12755	0.02525
11.712	0.12340000000000001	0.02005	0.1236	0.025599999999999998
11.72	0.12535000000000002	0.01805	0.12175	0.0251
11.728	0.1293	0.019950000000000002	0.12705	0.02465
11.736	0.12975	0.0189	0.1245	0.02535
11.744	0.12284999999999999	0.0187	0.1236	0.025750000000000002
11.752	0.12040000000000001	0.01885	0.11815	0.02535
11.76	0.12040000000000001	0.019049999999999997	0.12035	0.025500000000000002
11.768	0.123	0.019999999999999997	0.1311	0.0252
11.776	0.12265000000000001	0.0179	0.1239	0.0249
11.784	0.1235	0.017050000000000003	0.1267	0.02405
11.792	0.12390000000000001	0.019049999999999997	0.12335000000000002	0.026099999999999998
11.799999999999999	0.1226	0.0187	0.1285	0.02355
11.808	0.12315000000000001	0.0194	0.11885	0.0246
11.816	0.13224999999999998	0.0188	0.128	0.02535
11.824	0.12795	0.019	0.1219	0.02545
11.831999999999999	0.1225	0.019950000000000002	0.12185	0.02485
11.84	0.121	0.0204	0.12265000000000001	0.025050000000000003
11.848	0.1263	0.0184	0.12675	0.0243
11.856	0.13035000000000002	0.018250000000000002	0.1272	0.0249
11.863999999999999	0.12835	0.018349999999999998	0.12079999999999999	0.0245
11.872	0.12775	0.0193	0.122	0.0253
11.88	0.13115	0.019	0.12455	0.0245
11.888	0.1276	0.0195	0.123	0.02365
11.895999999999999	0.1241	0.018099999999999998	0.12135	0.02395
11.904	0.1293	0.02	0.1222	0.02595
11.912	0.12435	0.01815	0.12455	0.02505
11.92	0.12845	0.01965	0.1225	0.02535
11.927999999999999	0.12865	0.019299999999999998	0.12025	0.024399999999999998
11.936	0.123	0.0189	0.1264	0.02475
11.944	0.12955	0.01845	0.121	0.02565
11.952	0.12355	0.018250000000000002	0.126	0.02565
11.959999999999999	0.12855	0.01915	0.1256	0.025050000000000003
11.968	0.12175	0.01905	0.12104999999999999	0.0245
11.976	0.1273	0.01885	0.12469999999999999	0.02585
11.984	0.1276	0.01965	0.11735000000000001	0.02545
11.991999999999999	0.126	0.0203	0.12724999999999997	0.0254
12.0	0.12725	0.019049999999999997	0.1248	0.02475
12.008000000000001	0.1232	0.01815	0.12185	0.0254
12.016	0.12489999999999998	0.02015	0.12655	0.02575
12.024	0.1257	0.01805	0.1215	0.025050000000000003
12.032	0.126	0.01935	0.11865	0.02525
12.04	0.12755	0.0196	0.11985	0.0238
12.048	0.12735	0.0196	0.11854999999999999	0.02595
12.056000000000001	0.12345	0.018250000000000002	0.12695	0.02525
12.064	0.11904999999999999	0.01855	0.11904999999999999	0.02555
12.072	0.1202	0.018799999999999997	0.126	0.025500000000000002
12.08	0.12175	0.018750000000000003	0.12705	0.0238
12.088000000000001	0.12925	0.0187	0.1242	0.0257
12.096	0.1245	0.0191	0.11624999999999999	0.024849999999999997
12.104	0.12475	0.0185	0.1234	0.02475
12.112	0.1268	0.0195	0.12304999999999999	0.02445
12.120000000000001	0.1194	0.0194	0.1194	0.02465
12.128	0.12985	0.0188	0.12004999999999999	0.025500000000000002
12.136	0.12585000000000002	0.019450000000000002	0.12425	0.02505
12.144	0.12315000000000001	0.019	0.1281	0.0247
12.152000000000001	0.1273	0.018250000000000002	0.11624999999999999	0.024
12.16	0.1235	0.01905	0.12365000000000001	0.024300000000000002
12.168	0.13240000000000002	0.01795	0.12290000000000001	0.024050000000000002
12.176	0.1251	0.01935	0.12965	0.0256
12.184000000000001	0.12775	0.0187	0.12409999999999999	0.02475
12.192	0.1261	0.0181	0.12075	0.02535
12.2	0.1311	0.02015	0.1232	0.0247
12.208	0.1227	0.019299999999999998	0.12564999999999998	0.02425
12.216000000000001	0.1254	0.01865	0.1261	0.02445
12.224	0.12745	0.0196	0.1254	0.0244
12.232	0.12625	0.0194	0.11985	0.024399999999999998
12.24	0.12514999999999998	0.01845	0.12005	0.024550000000000002
12.248000000000001	0.12535000000000002	0.0194	0.11915	0.02615
12.256	0.13	0.018750000000000003	0.12235	0.0241
12.264	0.12484999999999999	0.0194	0.1236	0.024599999999999997
12.272	0.12494999999999999	0.0187	0.1208	0.02535
12.280000000000001	0.12284999999999999	0.019	0.1252	0.02475
12.288	0.1201	0.01885	0.12290000000000001	0.0247
12.296	0.11895	0.0189	0.1211	0.0258
12.304	0.12380000000000001	0.0186	0.11665	0.02595
12.312	0.12935000000000002	0.01915	0.1264	0.02495
12.32	0.12344999999999999	0.01935	0.12695	0.024550000000000002
12.328	0.12885	0.01935	0.11699999999999999	0.025
12.336	0.12195	0.0194	0.128	0.02515
12.344	0.12575	0.019049999999999997	0.12225	0.0241
12.352	0.12890000000000001	0.01925	0.126	0.02395
12.36	0.1251	0.01755	0.1254	0.0243
12.368	0.12955	0.02015	0.1212	0.026
12.376	0.12735	0.0182	0.12245	0.0246
12.384	0.13065	0.019799999999999998	0.12575	0.02485
12.392	0.1299	0.019000000000000003	0.1243	0.02435
12.4	0.1286	0.019049999999999997	0.12465000000000001	0.02325
12.408	0.12745	0.019200000000000002	0.12525	0.0263
12.416	0.1275	0.01935	0.1229	0.025750000000000002
12.424	0.12295	0.018049999999999997	0.1193	0.0247
12.432	0.1241	0.0204	0.12655	0.02465
12.44	0.1286	0.0187	0.11810000000000001	0.02345
12.447999999999999	0.13335000000000002	0.01915	0.1256	0.02535
12.456	0.1275	0.0189	0.12585	0.02545
12.464	0.12334999999999999	0.01975	0.11945	0.02535
12.472	0.12279999999999999	0.02025	0.1226	0.0262
12.479999999999999	0.12885	0.0196	0.11925	0.02555
12.488000000000001	0.12614999999999998	0.0187	0.1227	0.025349999999999998
12.496	0.12755	0.0188	0.12245	0.0241

